Data Cleansing for Models Trained with SGD

Data cleansing is a typical approach used to improve the accuracy of machine learning models, which, however, requires extensive domain knowledge to identify the influential instances that affect the models. In this paper, we propose an algorithm that can suggest influential instances without using any domain knowledge. With the proposed method, users only need to inspect the instances suggested by the algorithm, implying that users do not need extensive knowledge for this procedure, which enables even non-experts to conduct data cleansing and improve the model. The existing methods require the loss function to be convex and an optimal model to be obtained, which is not always the case in modern machine learning. To overcome these limitations, we propose a novel approach specifically designed for the models trained with stochastic gradient descent (SGD). The proposed method infers the influential instances by retracing the steps of the SGD while incorporating intermediate models computed in each step. Through experiments, we demonstrate that the proposed method can accurately infer the influential instances. Moreover, we used MNIST and CIFAR10 to show that the models can be effectively improved by removing the influential instances suggested by the proposed method.

==> 20news_loss_diff.csv <==
true,proposed,icml
0.000572502613067627,0.00039211317907973767,0.00016699699684977532
0.0010007023811340332,0.000819040513034308,0.0008715106546878814
0.00037020444869995117,0.0003177326210336615,1.557786948978901e-05
0.0036791563034057617,0.002223281401730594,0.002014947298448533
0.0020694732666015625,0.0013990912149144017,0.001214365892810747
-0.0038051605224609375,-0.0038760682536456434,-0.0008470954815857113
0.0025623440742492676,0.0016294287402596596,0.0013742064381949603
0.0007412433624267578,0.0005660909494604617,0.00014841950964182614
0.0005294084548950195,0.000504527774126421,0.0005954675283282995
-0.0005046725273132324,-0.00039545787144014497,-0.0007106349943205714
0.0015915632247924805,0.000979779632964943,0.0005987502855714411
0.0006151199340820312,0.0004894315530547317,0.00017158007016405464
-0.002515077590942383,-0.0016048326940011775,-0.0010766917828004807
0.0013132095336914062,0.00106663303358126,0.0010343734198249876
0.0017844438552856445,0.0014417116689775678,0.001467470987699926
0.00017565488815307617,0.00017451578257868722,-0.0002565401722677052
0.0008608698844909668,0.0006888707474071898,0.0003910129854921252
0.0010775327682495117,0.0006421979928332957,0.0002962132194079459
0.0007957816123962402,0.0004277743377077269,-3.4882184118032455e-05
0.00030100345611572266,0.00029608632566162715,6.981027312576771e-05
0.0018369555473327637,0.0011290473731790844,0.0008316758112050593
-0.0003428459167480469,-0.00017839819996808096,-0.00048436903511174024
0.0013332366943359375,0.001033515566023376,0.0006708985834848136
-0.00024712085723876953,-0.00011743640316157127,-0.0004379698354750872
0.000890195369720459,0.0007480794483625391,0.0006190742808394134
0.0015444159507751465,0.0009170686091785578,0.0005235769483260811
0.0035796761512756348,0.002498545918609507,0.002108305997680873
0.0014840364456176758,0.0010401922741531692,0.0007328153064008802
0.00135880708694458,0.0010328012033409282,0.0009368177223950624
0.0009652972221374512,-0.0013108456478803997,-0.0012921732119866647
0.0015980005264282227,0.0011560705182707878,0.0009490131202619523
0.0019921064376831055,0.0016116037878764354,0.0019766965159215034
-0.00045746564865112305,-0.00016652497658543929,-0.0003851092874538153
0.0006358027458190918,0.0004545761889454833,6.72226125607267e-05
0.0009590983390808105,0.0008285997056209799,0.0010093091940507294
0.00033211708068847656,0.0003212183857478197,0.00035483940970152615
0.0005393624305725098,0.0002524814380846777,0.00012609586352482438
0.0022263526916503906,0.0014276798395859462,0.0007047181739471852
0.00023126602172851562,0.00021432006355729747,-0.00046078714076429604
-0.0004886984825134277,-0.00017438229536915383,-0.00039056372246704996
0.002264678478240967,0.0015217480723659265,0.001162272347137332
0.0020369887351989746,0.0013035469995025847,0.0010481523058842868
-0.00032508373260498047,-0.00020350760768212165,-0.0005729264067485929
0.0009452104568481445,0.0007747434737401146,0.0005495730182155967
0.0009453892707824707,0.0007369776503201249,0.000397756730671972
0.0009609460830688477,0.000794344005122072,0.0004840920167043805
-0.0008845329284667969,-0.00047298620052998335,-0.0006874680123291909
0.0012862086296081543,0.001023765160041297,0.0009828345128335058
0.0006723403930664062,0.0005638556628624898,0.0003695608023554087
0.0014127492904663086,0.0008022507513371307,0.0004371284926310182
-0.0014955997467041016,-0.0009523517428252328,-0.0011900932132266461
0.001101076602935791,0.000865911619694653,0.0007918173121288419
0.0007244348526000977,0.0006129788621908535,0.0005953146610409021
-0.00045353174209594727,-0.00026964090102950874,-0.0007244715536944568
0.001755058765411377,0.0013739996843011514,0.0011973469913937151
0.0016688704490661621,0.0010769502586384292,0.0005604099505580962
0.0005387067794799805,0.00040163364736754784,6.121738580986857e-05
0.0012018680572509766,0.0009482736639670189,0.0008224508678540588
0.00034731626510620117,0.0003035415959578243,3.7296342197805645e-05
0.001273810863494873,0.0010273545744384496,0.001068669615779072
0.0005568265914916992,0.000489972953901431,7.386114681139589e-05
0.0003083944320678711,0.00023130188404648527,-8.44608002807945e-05
0.0001538991928100586,0.00016263500539278767,-0.0003450006130151451
0.0012984871864318848,0.001022445724865112,0.0008187441946938634
0.0017992854118347168,0.0010892129134616136,0.0008086560235824436
0.0006527304649353027,0.0005551323042256669,0.00031226345570757987
0.0003713369369506836,0.000295701311391626,-6.108414847403764e-05
0.00026553869247436523,0.0002233022201856023,-1.8078365828841926e-05
0.0006746649742126465,0.0005932834958456926,0.0005746368528343738
0.00028824806213378906,0.00026566774871364325,3.678428707644343e-05
0.00022804737091064453,0.00020783258760826803,-3.0631674453616144e-05
0.0012783408164978027,0.0009030445953173943,0.0006536821229383349
0.0024318695068359375,0.0019218422278062515,0.0023309401678852735
0.0007195472717285156,0.000529742010370209,0.0002594990318175405
0.00048226118087768555,0.00043755822375356505,3.798943012952804e-05
-0.00024181604385375977,-0.00013099718900012072,-0.0005294954567216337
0.0012269020080566406,0.0008998647604367623,0.0007484816713258624
0.004716277122497559,0.0021245192042933926,0.0015632205328438432
0.0004925131797790527,0.00043475756687257847,0.00025956551544368265
-0.0007086992263793945,-0.0004818600758430458,-0.0008191572246141732
0.0009024739265441895,0.0006721308043496316,0.00019411680288612841
4.38690185546875e-05,3.711120855540429e-05,-0.00023469108040444553
0.00029015541076660156,0.0002445335633574247,-5.7873292826116084e-05
0.0011091232299804688,0.0009583960157374328,0.0007986308238469064
0.0004774928092956543,0.0004142786540358373,0.00017223699716851116
0.0016731619834899902,0.00089052808625952,0.0005638346937485039
0.002553284168243408,0.0019565391928353932,0.002028257120400667
0.0017269253730773926,0.0013201270154896611,0.0012166015710681677
0.00021982192993164062,0.00017012004092638324,-0.0003405460063368082
0.0002694129943847656,0.0002346205821165577,-5.880461307242513e-05
0.0013573765754699707,0.0011924563732277494,0.0015719423349946737
0.0013172626495361328,0.0008593498309347359,0.0005208196619059891
-0.0005577802658081055,-0.00022872041964190333,-0.00042876024963334203
0.0007032155990600586,0.0005455143189747926,0.0003384684817865491
0.0014266371726989746,0.0008959722012634455,0.0005442936159670352
-0.0005633234977722168,-0.0004677913082162463,-0.0012487339158542454
-0.00013840198516845703,-0.00010931285613647072,-0.0008377171377651393
0.0012941956520080566,0.0011722995060730902,0.0015857704728841782
-0.0005269646644592285,-0.0003177781213806597,-0.0004199935158248991
0.001111149787902832,0.0008750414862786121,0.0007838444574736059
0.0004310011863708496,0.0004047917257151424,0.00034190319012850523
-0.00023108720779418945,-9.903144255034603e-05,-0.0003723656921647489
0.0015369057655334473,0.0012739868409287474,0.0014143823203630744
0.0002633333206176758,0.00022521611538610858,-0.0002326342579908669
-0.0030038952827453613,-0.0013980331267987216,-0.0013354914711089805
0.000808417797088623,0.00048571761023875323,0.0002088404621463269
0.0011469721794128418,0.0007069093117325762,0.00024745496455579996
-0.0055751800537109375,-0.006719286096899153,-0.00045929833213449457
0.000326693058013916,0.0003177552545220016,0.00035483940970152615
-0.0001252293586730957,-0.00010123506321006261,-0.0007643043203279376
0.00115203857421875,0.0010012880483456505,0.0009978232719004155
0.0003573298454284668,0.00029582705720966666,-0.00012241774704307317
-0.0015469789505004883,-0.0007794704950194861,-0.0008725891227368266
0.0012596845626831055,0.0011248407665752293,0.0013741289917379618
0.0013571977615356445,0.0010984547565417474,0.0012225499469786882
0.0006023645401000977,0.0005397524196812352,0.00029251813888549807
0.00028139352798461914,0.0002575571053655604,-4.207288147881627e-05
-5.960464477539063e-08,4.2528037354342076e-05,-0.00032678180607035754
1.3887882232666016e-05,3.993300685840594e-05,-0.00014968841220252215
0.000993192195892334,0.0006947972334579352,0.0005062936048489064
0.0013704895973205566,0.0010924668923601067,0.001132796194870025
0.0018568634986877441,0.001485968113167865,0.001733767914120108
0.00035637617111206055,0.0003403185587940991,-6.029236828908324e-05
0.0011541247367858887,0.0009807279930257415,0.0009100859099999071
6.288290023803711e-05,6.539997214466291e-05,-0.00015886346402112393
0.00015801191329956055,0.00017927181307850616,-0.00014456361182965338
0.0011013150215148926,0.0007763998113125329,0.0005900382425170392
0.0005599260330200195,0.0004396323310116453,0.00013321699341759086
0.00021213293075561523,0.00017185601319597382,-0.0001336662657558918
0.0004696846008300781,0.00042220629853893056,0.0002424295642413199
0.0013419389724731445,0.0010915031757337955,0.0008105922304093838
0.0010343194007873535,0.0007640256189467088,0.0005578045547008514
0.0023848414421081543,0.0016796503120764857,0.0017353031970560552
-0.0021614432334899902,-0.0012203913620947966,-0.0013819991191849111
0.00019359588623046875,0.00011116981539387626,-0.0003200022131204605
-0.0007657408714294434,-0.0005684744014806463,-0.0010950196557678283
0.00012749433517456055,0.00013405997839585135,-0.0004315229249186814
0.00031578540802001953,0.00030704674359052336,0.00035483940970152615
-1.2099742889404297e-05,2.066974527367282e-05,-0.00035540358163416386
-0.0014668107032775879,-0.0008865205864443089,-0.0010246548557188361
0.0015311837196350098,0.0011888151300310783,0.0012966087157838047
0.0011048316955566406,0.0008893324736309468,0.0007316522824112326
0.0008428096771240234,0.0006574206742162343,0.000404642962384969
0.0020852088928222656,0.001458159945824829,0.0011413686885498465
0.00026923418045043945,0.00024683533426302296,1.3758172281086445e-06
0.0038952231407165527,0.0022451148509078393,0.001152086384827271
6.473064422607422e-05,0.00016027967598534362,-0.00012354377657175064
0.0004655122756958008,0.00041969611727740497,0.0002918274491094053
0.0008348822593688965,0.0007203677383224857,0.0006234849872998893
0.00010073184967041016,-1.2572535780480223e-05,-0.00024849847424775364
0.000505983829498291,0.00033864244314550185,-1.4818948693573474e-06
0.0030532479286193848,0.0023595306727733976,0.002851018840447068
-0.0003229379653930664,-9.522664750247721e-05,-0.0003845621133223176
0.0015348196029663086,0.0010145140332473786,0.0005360513657797128
0.0014753937721252441,0.0009866299437629946,0.00036715430906042457
0.0009478330612182617,0.00048576888909434543,0.00017810098826885224
-4.1544437408447266e-05,-1.2976949675102034e-05,-0.00047549860551953315
-0.00036728382110595703,-0.0002677212066797574,-0.0006483072717674076
0.00020736455917358398,0.00017048267977684214,-0.00015726290992461146
0.0009227991104125977,0.0007324218315514486,0.00035756678087636826
0.002072632312774658,0.0012969007684986416,0.0007819982268847525
0.00013720989227294922,0.00013832226216224406,-0.00036641675978899
0.0013777613639831543,0.0010185081059657483,0.0010472138156183064
-0.0001016855239868164,-2.509542116530476e-05,-0.00040726841893047095
-0.0008265376091003418,-0.00046254339557871615,-0.0007335599651560187
0.000753939151763916,0.0006545287999818425,0.0006926355953328311
-0.00015723705291748047,-9.74394704364117e-05,-0.0004911001259461045
-0.0001188516616821289,-2.0822547272283293e-06,-0.00028854686650447547
-0.0010502934455871582,-0.000646352661090155,-0.0007618242444004863
0.0002511143684387207,0.00024103801369822187,0.00013815404381603002
0.002490997314453125,0.0019306073044037086,0.001020376654341817
0.0003148317337036133,0.00029298374714273345,-2.8264715801924467e-05
0.0025634169578552246,0.001570079130316455,0.0013297317316755652
0.0012204647064208984,0.00068417612122507,0.0003745891829021275
0.0005234479904174805,0.00043679179912811065,0.00022211595671251417
0.0014023184776306152,0.0007707921350799844,0.0003988138659042306
-0.0008491873741149902,-0.0006208728539454812,-0.0009857880137860776
0.0033606290817260742,0.0025946384898573372,0.0008112379780504852
0.0005477070808410645,0.00043391362269297527,-3.927554469555616e-05
0.0018492937088012695,0.0014289043808344327,0.001193173425272107
-0.00011420249938964844,-7.273240132095962e-06,-0.0003636854456271976
0.0003420710563659668,0.0003328395947443169,0.00035483940970152615
0.0013693571090698242,0.0010621353056603857,0.0003690335608553141
0.0012451410293579102,0.000970824049113059,0.0005888386769220233
0.0027619600296020508,0.0018500277108728785,0.0015140815125778318
0.0028263330459594727,0.0020392634320799156,0.0016403647162951528
-6.80088996887207e-05,-1.4847081578822985e-05,-0.0005010360176675022
0.0009291768074035645,0.0007920639011158662,0.0007166836434043944
0.00034373998641967773,0.00027986948735255,1.3075561728328467e-05
0.0022425055503845215,0.0013818514753750845,0.0008017847675364464
-0.0018503665924072266,-0.0013962931777429211,-0.002127166639547795
-0.00011456012725830078,-5.029665014286162e-05,-0.0004154988273512572
0.0016834735870361328,0.0009236705180875009,0.0006637494161259383
0.0009317398071289062,0.0007253910018831486,0.0005449953861534595
0.002974212169647217,0.0017478414951326157,0.001141671775840223
0.002661764621734619,0.001885230572048821,0.001755374614149332
0.001443028450012207,0.001006534860597894,0.0007231762120500207
0.0021204352378845215,0.0015084852928543462,0.0012962373020127416
0.0009620189666748047,0.0007123715078611175,0.0004741047928109765
0.00973278284072876,0.0013907160866696794,0.00021861086308490484


==> 20news_loss_diff_dnn.csv <==
true,proposed,icml
-0.0024268031120300293,-0.0021844168641837313,-0.00030680895742989377
0.0035152435302734375,3.6359559089760465e-05,6.74003770109266e-05
0.0023211240768432617,-0.0006371877104538725,-4.987713429727591e-05
0.006893634796142578,0.00243389696313443,6.194827278363846e-05
0.004215717315673828,0.0007475525495101464,0.0001522605812351685
-0.003412008285522461,-0.0037255787981121113,-9.620396693208022e-05
0.003480374813079834,-1.8307641839783154e-05,2.6982264826074244e-05
-0.0019948482513427734,-0.0031776160477136263,-0.0007075197344238404
0.003456711769104004,-0.0006312938122573542,-4.649850219720975e-05
0.0015797615051269531,-0.0020604907252527484,-0.0001849621834116988
0.003358900547027588,-0.00026936115464195606,-1.6083608497865497e-05
0.00047272443771362305,-0.0007475530320880354,-4.6496486611431464e-05
-0.002017974853515625,-0.0031642830980490554,-0.00014263782075431663
0.00698244571685791,0.002081014853042689,0.000132053107217871
0.00431448221206665,0.001446025996483513,9.251882125681732e-05
0.0011940598487854004,-0.0005142957032148842,-5.954487594863167e-05
0.004377126693725586,0.0016440998851612674,-3.6555336555466054e-06
-0.0014470815658569336,-0.0007563477023177254,6.682304810965434e-06
0.0015384554862976074,-0.0003659194542430553,1.7613720847293734e-05
0.00383150577545166,-0.0005005992262522341,-5.400359776103869e-05
0.0073656439781188965,0.0002547004589996503,2.9836246312697767e-07
-0.002177119255065918,-0.0009271695066126999,-0.00016885405420907773
0.0018358826637268066,0.0005124390644078861,-7.655577746845665e-05
-0.002516806125640869,-0.0021990094825014243,-0.00012712903822830412
0.0028303861618041992,8.272699116673869e-07,1.7613720847293734e-05
0.004175364971160889,-5.684905012913066e-05,2.4713643733775824e-05
0.0032290220260620117,0.0007405166389156648,0.0003479224671900738
0.001552581787109375,0.00010169000064308877,-3.328131628222764e-05
0.00039398670196533203,-0.0004957131336777821,-5.113614417496137e-05
0.0146101713180542,0.013176236918628775,2.6878519056481308e-05
0.005335986614227295,0.0006011428133388108,2.7224120731261792e-05
0.0064051151275634766,0.0011539507284760483,0.00016045881784521043
0.003375232219696045,-0.001324893057681038,-3.8732382527086885e-05
0.0047934651374816895,0.0007882815333596227,-3.857617373796529e-05
0.0035494565963745117,-0.0004773682254381129,3.7380839057732375e-06
-0.0007172822952270508,-0.0024311511614905604,-0.00020886591431917622
0.0033519864082336426,2.8829941304593365e-05,-1.9661784594973142e-05
0.0029522180557250977,6.911216154549052e-05,0.00013025324980844743
0.001161336898803711,0.00181933069614388,0.0005269998166477308
-0.003706812858581543,-0.002562464529182762,-2.9125553246558412e-05
0.006296694278717041,0.001450020564952865,6.911061880600755e-05
0.002819061279296875,-0.000898521058352344,-2.4387088765251973e-05
-0.001964867115020752,-0.0015248486620657784,-9.9814019704354e-05
0.0010828375816345215,0.00031530072245004696,3.749518282347708e-07
0.001293182373046875,0.000469159818840126,3.106072259470238e-05
0.004440605640411377,0.001446120558857729,9.63746876186633e-05
0.000987231731414795,-0.0017945678471005515,-0.0002059556177118793
0.0018321871757507324,2.5329024902021133e-05,8.785571317275754e-06
0.002864360809326172,3.6377234769418e-05,1.7613720847293734e-05
0.002068936824798584,-0.001568183577692253,-0.00012091709024389274
0.002108335494995117,8.095157714450354e-05,1.7613720847293734e-05
0.00167769193649292,-0.0012481754181499125,-0.0001860246850992553
0.003938019275665283,-0.0001314652173732612,4.757837603392545e-05
0.000557243824005127,-0.0016568608495072113,-0.00017341641942039132
0.007292568683624268,0.0015541437528008826,4.0444757369186844e-05
0.0036519765853881836,-8.596683945029332e-05,1.2953182013006881e-05
-0.001623690128326416,-0.0015807403097915088,-5.9982749526170665e-05
0.003588438034057617,0.0006357621470306188,6.238966911041644e-05
0.0016647577285766602,-1.971104096639919e-05,1.7613720847293734e-05
0.0033779144287109375,0.000923963178302074,-5.379452668421436e-06
0.002649366855621338,-0.0004928245078190229,-4.865224313107319e-05
0.001613318920135498,0.00013795989323625696,-8.063989442234742e-05
-0.0007827877998352051,-0.0014038567809620869,-0.0001416381595481653
0.007198512554168701,0.0005807098367949947,0.00015258466126397252
0.003469705581665039,0.0008451704745084503,6.234685612980683e-05
-0.0005301833152770996,0.0007303874901617743,-7.101241069904063e-05
-0.0017604231834411621,-0.0025484123077330885,-0.0003757016093004495
0.00037932395935058594,-0.0013187674526125193,-3.669252320833039e-05
0.001031339168548584,-0.0005128327045531478,-2.3754224966978653e-05
0.001286625862121582,0.00015897924789470613,1.7613720847293734e-05
0.003712952136993408,9.965576361310017e-05,-8.618189804110443e-07
0.003619849681854248,0.001290823426152202,5.267157006528578e-05
0.007828474044799805,0.0021348093102551507,0.0001578843586048606
0.002411782741546631,0.00029964294801800397,1.7613720847293734e-05
-0.00045943260192871094,-0.0001405332624108269,3.426932598813437e-05
-0.002824246883392334,-0.0015109661958376819,-0.00011232823040700168
0.0016488432884216309,-0.0007724548935948403,-5.496694022440352e-05
0.0012763142585754395,0.0004284217039457871,0.0001629182001488516
-0.0005325078964233398,-0.0011950851646543015,-8.589473960455506e-05
-0.0014074444770812988,-0.0020105488930130372,-0.0002601870140642859
-0.0007275938987731934,-0.0016016273814238953,-0.0001569477713201195
0.0004381537437438965,-0.0015691273697302677,-0.00017845205264165997
-0.0008067488670349121,0.000355368445152635,-6.63024625646358e-05
0.002962648868560791,0.0007109871436841783,0.00010016435997385998
0.002299368381500244,-0.0005708046735344395,3.98870772914961e-05
0.007572770118713379,0.0009123950940124814,2.2458451892362062e-05
0.00023376941680908203,-0.0012466474708344322,-2.7489293825055938e-05
0.0033473968505859375,0.0001679545311709774,1.7613720847293734e-05
-0.00030517578125,-0.0003031193907736452,-0.00012054232298396528
-0.00044035911560058594,-0.0012197914681019032,-0.00018519972471040092
0.0002980232238769531,-7.428129489198911e-05,9.560853941366077e-06
0.0016716718673706055,0.0007498566085217818,1.7613720847293734e-05
0.004888415336608887,0.0003244832114171458,1.7613720847293734e-05
0.001402735710144043,-0.0006139159529675453,-5.4782455390522954e-06
-0.0007292628288269043,-0.00021019657477154398,2.8086867823731156e-05
-0.002480030059814453,-0.0019375927603687163,-0.00021257204891298899
0.002577364444732666,-0.00044725228537572536,-5.7150270004058255e-05
-0.0003153681755065918,-0.0009695970234315605,-4.4812555133830754e-05
0.0020218491554260254,-0.0013357195313801647,-0.00017260251814150252
0.003534674644470215,0.0008657617851895337,1.1946443828492193e-05
-0.00028395652770996094,-0.00021141540977112082,-7.776581798680127e-05
-0.0011635422706604004,-5.470121081089005e-05,-3.677220674944692e-05
0.005756378173828125,0.00014224466583982574,7.612292793055531e-05
-0.0012193918228149414,-0.0020603518918505875,-0.00011145922566356603
-0.0013576745986938477,-0.003393449657305609,-0.0002948160747473594
0.0017574429512023926,-0.0007349991177397897,-3.782957168368739e-05
0.005285978317260742,0.00016923286803830696,3.6886277939629506e-07
-0.00041353702545166016,-0.0018860386647907036,-2.633119802226247e-05
0.0009039640426635742,-0.003290885320675443,-0.00020886591431917622
0.0024443864822387695,-7.409881220155512e-05,6.22318715613801e-06
0.003892958164215088,0.0007180166557509441,9.982929390389472e-05
0.0009165406227111816,-0.0007142805115108788,-1.6372350546589588e-05
0.001985609531402588,0.0010031031930338938,-0.00016063837298133877
0.004360198974609375,0.0007837470266531455,3.5598217364167796e-05
-0.0015910863876342773,-0.0027081898423148227,-0.00042277565102267546
1.5556812286376953e-05,0.00016512652085538088,0.00011180364832398482
0.0002517104148864746,-0.0004087747974247691,-0.0001021508130361326
0.005216538906097412,0.0007419135969894342,3.277496201690155e-05
-0.006361126899719238,-0.001797351167481338,-0.00011587536239858309
8.910894393920898e-05,-0.0013866866813987148,-6.97113866044674e-05
-0.0002065896987915039,-0.0013833741667258436,-2.9392788201221264e-05
0.003116309642791748,0.0011189809945062739,-6.667719017059426e-05
0.002354741096496582,-0.0002401531885698205,-2.6327994710300118e-05
0.0026106834411621094,4.03612093219863e-05,1.7613720847293734e-05
0.00602877140045166,-0.0008762506461425801,4.937826888635754e-05
0.0022372007369995117,-0.0009602399141658682,-0.00014233293768484145
0.0013575553894042969,0.00014907609722968117,-3.328131628222764e-05
0.0011557340621948242,-0.0014297867541063173,-8.40862090990413e-05
0.0008713006973266602,-0.0016213278139002797,-2.1524646235775436e-05
0.002313673496246338,-0.0007278893399052326,-8.724012339371256e-05
0.0005526542663574219,0.0001147425901581299,3.150501355776214e-05
0.0033829808235168457,0.0006357157367892798,3.049065699087805e-05
0.007771611213684082,0.002114828317080537,0.000126156837122835
0.0011691451072692871,-0.0012019044061889873,-2.8135514867244638e-05
-0.0021961331367492676,-0.0023210107598424655,-0.0001959385043301154
0.00011962652206420898,-0.0016572591028671015,-0.00019992012326838448
0.0020418763160705566,-0.000829844232321193,-4.613581133526168e-05
0.0015563368797302246,-0.0021672538674829406,-0.00020886591431917622
0.00254136323928833,-0.0007197333701333264,-6.567840595380404e-05
-0.0005605816841125488,-0.0014583100686104448,-5.4403275125878284e-05
0.004730224609375,0.0005465794431438552,5.024266141845146e-05
0.002764105796813965,0.0018417039805535753,-5.71223339647986e-05
-0.00010579824447631836,-0.00017908837324284835,-7.687818288104608e-06
-0.00012040138244628906,-0.002170727266566246,-7.934833934996278e-05
-0.0017805695533752441,-0.002284001439984423,-0.0003185483663401101
0.006223022937774658,0.0009021929124924103,3.4940619216285995e-05
0.002593696117401123,0.00014159215178551662,2.0432385017556953e-05
0.0007000565528869629,0.000450238129888021,1.2474474351620301e-05
0.002208411693572998,0.0005267565981193912,4.2742356890812515e-05
0.002193629741668701,-0.0012343502961448395,2.0540590048767624e-06
0.0007840991020202637,-0.0016634025955499967,-6.00288941495819e-05
0.002109050750732422,-0.00032424520872154967,2.9840605093340856e-05
0.0012981295585632324,-0.0013232901947958454,-3.962624508858426e-05
0.00313645601272583,0.0005611010512288317,-7.395470952360483e-05
0.004298388957977295,0.0008631855207386253,3.368059395143064e-05
-0.00024247169494628906,0.00031701535992027634,1.7613720847293734e-05
-0.0009296536445617676,-0.00033622264496443674,-4.561378606013022e-05
-0.0019499659538269043,-0.001525524569706249,-0.00012554170371004147
0.0005673766136169434,-0.0018279584909760163,-0.00021022972679929808
0.001580655574798584,0.0008068385511478484,2.645877960276266e-05
0.0024825334548950195,-0.0001017318784579402,6.476275579188951e-05
0.0008056759834289551,0.00020699965716630694,-1.703645510133356e-05
-0.0006718635559082031,-0.0020724209272157176,-9.859830723144114e-05
0.0012243986129760742,-0.000348657442119702,-0.00011682864700560458
0.0009244084358215332,-0.00012046116140481892,-2.184821429409567e-05
-4.285573959350586e-05,-0.00022778667809689076,-5.7542028662282975e-05
0.001111745834350586,-0.0007344061598632831,-2.6111730321645154e-05
0.0002865791320800781,-0.001129927980309731,-1.8527221109252422e-05
0.0004582405090332031,-0.0011731759792564843,-9.33008594529383e-05
-0.0008994936943054199,-0.001530820576972474,-5.9110253641847524e-05
0.003544032573699951,-0.00032356642456761626,3.5676300612976774e-05
0.002540111541748047,-0.0006020483008614976,-7.403543117106892e-05
0.0009729266166687012,-0.0006736265043218741,2.577061646661605e-05
0.002396702766418457,-0.0008716202911818981,-1.6960673274297733e-05
0.002244710922241211,-0.00019550449645905138,1.7613720847293734e-05
0.005236387252807617,0.0006633846205659214,-4.765133639011765e-05
-0.0013790726661682129,-0.00032253202077299665,-4.2322822300775444e-05
-0.0007624626159667969,-0.0012231343028088302,-6.155601848149672e-05
-0.004101097583770752,-0.002472676436536858,-4.315003148803953e-05
0.006469607353210449,0.001114764151570853,9.573991237630253e-05
0.0029591917991638184,0.0001283322652643192,1.7613720847293734e-05
0.000535130500793457,-0.0037355184797524996,-0.00020886591431917622
0.002381443977355957,-5.72872888034226e-05,1.7613720847293734e-05
0.0009133219718933105,0.00033815160091819505,1.7613720847293734e-05
0.001701653003692627,0.0016174927549491255,7.22291582883372e-05
0.0037010908126831055,0.0006997655637951539,-6.362450159031141e-05
0.00016814470291137695,-0.00019621305116743302,-2.7228331891819834e-05
0.005270719528198242,0.0018439569587826552,0.00013577109726611524
0.0013370513916015625,3.1673834746470676e-05,-1.779969220933708e-05
0.0023053884506225586,0.00020340308306391103,1.7613720847293734e-05
0.002585291862487793,-0.00047675134720307714,1.7613720847293734e-05
0.003171980381011963,0.00011499762121957246,8.331708448849895e-06
0.0010523200035095215,-0.001437656785310537,-9.068334149560542e-05
0.005662083625793457,6.935481027539958e-05,3.541132024110993e-05
0.0039520263671875,0.001062468491034849,1.7613720847293734e-05
0.001571953296661377,0.0005724712357277898,6.339427476632408e-05
0.004422307014465332,0.0001963262072035832,1.7613720847293734e-05
0.0006751418113708496,-0.0007367599468489062,-4.6684654626005796e-05
0.0018483996391296387,0.0012635427493296449,3.7955815641907976e-05
0.009936928749084473,0.005956513612538572,-3.328131628222764e-05


==> [arXiv] SampleInfluence/20news_loss_diff.csv <==
true,proposed,icml
0.000572502613067627,0.00039211317907973767,0.00016699699684977532
0.0010007023811340332,0.000819040513034308,0.0008715106546878814
0.00037020444869995117,0.0003177326210336615,1.557786948978901e-05
0.0036791563034057617,0.002223281401730594,0.002014947298448533
0.0020694732666015625,0.0013990912149144017,0.001214365892810747
-0.0038051605224609375,-0.0038760682536456434,-0.0008470954815857113
0.0025623440742492676,0.0016294287402596596,0.0013742064381949603
0.0007412433624267578,0.0005660909494604617,0.00014841950964182614
0.0005294084548950195,0.000504527774126421,0.0005954675283282995
-0.0005046725273132324,-0.00039545787144014497,-0.0007106349943205714
0.0015915632247924805,0.000979779632964943,0.0005987502855714411
0.0006151199340820312,0.0004894315530547317,0.00017158007016405464
-0.002515077590942383,-0.0016048326940011775,-0.0010766917828004807
0.0013132095336914062,0.00106663303358126,0.0010343734198249876
0.0017844438552856445,0.0014417116689775678,0.001467470987699926
0.00017565488815307617,0.00017451578257868722,-0.0002565401722677052
0.0008608698844909668,0.0006888707474071898,0.0003910129854921252
0.0010775327682495117,0.0006421979928332957,0.0002962132194079459
0.0007957816123962402,0.0004277743377077269,-3.4882184118032455e-05
0.00030100345611572266,0.00029608632566162715,6.981027312576771e-05
0.0018369555473327637,0.0011290473731790844,0.0008316758112050593
-0.0003428459167480469,-0.00017839819996808096,-0.00048436903511174024
0.0013332366943359375,0.001033515566023376,0.0006708985834848136
-0.00024712085723876953,-0.00011743640316157127,-0.0004379698354750872
0.000890195369720459,0.0007480794483625391,0.0006190742808394134
0.0015444159507751465,0.0009170686091785578,0.0005235769483260811
0.0035796761512756348,0.002498545918609507,0.002108305997680873
0.0014840364456176758,0.0010401922741531692,0.0007328153064008802
0.00135880708694458,0.0010328012033409282,0.0009368177223950624
0.0009652972221374512,-0.0013108456478803997,-0.0012921732119866647
0.0015980005264282227,0.0011560705182707878,0.0009490131202619523
0.0019921064376831055,0.0016116037878764354,0.0019766965159215034
-0.00045746564865112305,-0.00016652497658543929,-0.0003851092874538153
0.0006358027458190918,0.0004545761889454833,6.72226125607267e-05
0.0009590983390808105,0.0008285997056209799,0.0010093091940507294
0.00033211708068847656,0.0003212183857478197,0.00035483940970152615
0.0005393624305725098,0.0002524814380846777,0.00012609586352482438
0.0022263526916503906,0.0014276798395859462,0.0007047181739471852
0.00023126602172851562,0.00021432006355729747,-0.00046078714076429604
-0.0004886984825134277,-0.00017438229536915383,-0.00039056372246704996
0.002264678478240967,0.0015217480723659265,0.001162272347137332
0.0020369887351989746,0.0013035469995025847,0.0010481523058842868
-0.00032508373260498047,-0.00020350760768212165,-0.0005729264067485929
0.0009452104568481445,0.0007747434737401146,0.0005495730182155967
0.0009453892707824707,0.0007369776503201249,0.000397756730671972
0.0009609460830688477,0.000794344005122072,0.0004840920167043805
-0.0008845329284667969,-0.00047298620052998335,-0.0006874680123291909
0.0012862086296081543,0.001023765160041297,0.0009828345128335058
0.0006723403930664062,0.0005638556628624898,0.0003695608023554087
0.0014127492904663086,0.0008022507513371307,0.0004371284926310182
-0.0014955997467041016,-0.0009523517428252328,-0.0011900932132266461
0.001101076602935791,0.000865911619694653,0.0007918173121288419
0.0007244348526000977,0.0006129788621908535,0.0005953146610409021
-0.00045353174209594727,-0.00026964090102950874,-0.0007244715536944568
0.001755058765411377,0.0013739996843011514,0.0011973469913937151
0.0016688704490661621,0.0010769502586384292,0.0005604099505580962
0.0005387067794799805,0.00040163364736754784,6.121738580986857e-05
0.0012018680572509766,0.0009482736639670189,0.0008224508678540588
0.00034731626510620117,0.0003035415959578243,3.7296342197805645e-05
0.001273810863494873,0.0010273545744384496,0.001068669615779072
0.0005568265914916992,0.000489972953901431,7.386114681139589e-05
0.0003083944320678711,0.00023130188404648527,-8.44608002807945e-05
0.0001538991928100586,0.00016263500539278767,-0.0003450006130151451
0.0012984871864318848,0.001022445724865112,0.0008187441946938634
0.0017992854118347168,0.0010892129134616136,0.0008086560235824436
0.0006527304649353027,0.0005551323042256669,0.00031226345570757987
0.0003713369369506836,0.000295701311391626,-6.108414847403764e-05
0.00026553869247436523,0.0002233022201856023,-1.8078365828841926e-05
0.0006746649742126465,0.0005932834958456926,0.0005746368528343738
0.00028824806213378906,0.00026566774871364325,3.678428707644343e-05
0.00022804737091064453,0.00020783258760826803,-3.0631674453616144e-05
0.0012783408164978027,0.0009030445953173943,0.0006536821229383349
0.0024318695068359375,0.0019218422278062515,0.0023309401678852735
0.0007195472717285156,0.000529742010370209,0.0002594990318175405
0.00048226118087768555,0.00043755822375356505,3.798943012952804e-05
-0.00024181604385375977,-0.00013099718900012072,-0.0005294954567216337
0.0012269020080566406,0.0008998647604367623,0.0007484816713258624
0.004716277122497559,0.0021245192042933926,0.0015632205328438432
0.0004925131797790527,0.00043475756687257847,0.00025956551544368265
-0.0007086992263793945,-0.0004818600758430458,-0.0008191572246141732
0.0009024739265441895,0.0006721308043496316,0.00019411680288612841
4.38690185546875e-05,3.711120855540429e-05,-0.00023469108040444553
0.00029015541076660156,0.0002445335633574247,-5.7873292826116084e-05
0.0011091232299804688,0.0009583960157374328,0.0007986308238469064
0.0004774928092956543,0.0004142786540358373,0.00017223699716851116
0.0016731619834899902,0.00089052808625952,0.0005638346937485039
0.002553284168243408,0.0019565391928353932,0.002028257120400667
0.0017269253730773926,0.0013201270154896611,0.0012166015710681677
0.00021982192993164062,0.00017012004092638324,-0.0003405460063368082
0.0002694129943847656,0.0002346205821165577,-5.880461307242513e-05
0.0013573765754699707,0.0011924563732277494,0.0015719423349946737
0.0013172626495361328,0.0008593498309347359,0.0005208196619059891
-0.0005577802658081055,-0.00022872041964190333,-0.00042876024963334203
0.0007032155990600586,0.0005455143189747926,0.0003384684817865491
0.0014266371726989746,0.0008959722012634455,0.0005442936159670352
-0.0005633234977722168,-0.0004677913082162463,-0.0012487339158542454
-0.00013840198516845703,-0.00010931285613647072,-0.0008377171377651393
0.0012941956520080566,0.0011722995060730902,0.0015857704728841782
-0.0005269646644592285,-0.0003177781213806597,-0.0004199935158248991
0.001111149787902832,0.0008750414862786121,0.0007838444574736059
0.0004310011863708496,0.0004047917257151424,0.00034190319012850523
-0.00023108720779418945,-9.903144255034603e-05,-0.0003723656921647489
0.0015369057655334473,0.0012739868409287474,0.0014143823203630744
0.0002633333206176758,0.00022521611538610858,-0.0002326342579908669
-0.0030038952827453613,-0.0013980331267987216,-0.0013354914711089805
0.000808417797088623,0.00048571761023875323,0.0002088404621463269
0.0011469721794128418,0.0007069093117325762,0.00024745496455579996
-0.0055751800537109375,-0.006719286096899153,-0.00045929833213449457
0.000326693058013916,0.0003177552545220016,0.00035483940970152615
-0.0001252293586730957,-0.00010123506321006261,-0.0007643043203279376
0.00115203857421875,0.0010012880483456505,0.0009978232719004155
0.0003573298454284668,0.00029582705720966666,-0.00012241774704307317
-0.0015469789505004883,-0.0007794704950194861,-0.0008725891227368266
0.0012596845626831055,0.0011248407665752293,0.0013741289917379618
0.0013571977615356445,0.0010984547565417474,0.0012225499469786882
0.0006023645401000977,0.0005397524196812352,0.00029251813888549807
0.00028139352798461914,0.0002575571053655604,-4.207288147881627e-05
-5.960464477539063e-08,4.2528037354342076e-05,-0.00032678180607035754
1.3887882232666016e-05,3.993300685840594e-05,-0.00014968841220252215
0.000993192195892334,0.0006947972334579352,0.0005062936048489064
0.0013704895973205566,0.0010924668923601067,0.001132796194870025
0.0018568634986877441,0.001485968113167865,0.001733767914120108
0.00035637617111206055,0.0003403185587940991,-6.029236828908324e-05
0.0011541247367858887,0.0009807279930257415,0.0009100859099999071
6.288290023803711e-05,6.539997214466291e-05,-0.00015886346402112393
0.00015801191329956055,0.00017927181307850616,-0.00014456361182965338
0.0011013150215148926,0.0007763998113125329,0.0005900382425170392
0.0005599260330200195,0.0004396323310116453,0.00013321699341759086
0.00021213293075561523,0.00017185601319597382,-0.0001336662657558918
0.0004696846008300781,0.00042220629853893056,0.0002424295642413199
0.0013419389724731445,0.0010915031757337955,0.0008105922304093838
0.0010343194007873535,0.0007640256189467088,0.0005578045547008514
0.0023848414421081543,0.0016796503120764857,0.0017353031970560552
-0.0021614432334899902,-0.0012203913620947966,-0.0013819991191849111
0.00019359588623046875,0.00011116981539387626,-0.0003200022131204605
-0.0007657408714294434,-0.0005684744014806463,-0.0010950196557678283
0.00012749433517456055,0.00013405997839585135,-0.0004315229249186814
0.00031578540802001953,0.00030704674359052336,0.00035483940970152615
-1.2099742889404297e-05,2.066974527367282e-05,-0.00035540358163416386
-0.0014668107032775879,-0.0008865205864443089,-0.0010246548557188361
0.0015311837196350098,0.0011888151300310783,0.0012966087157838047
0.0011048316955566406,0.0008893324736309468,0.0007316522824112326
0.0008428096771240234,0.0006574206742162343,0.000404642962384969
0.0020852088928222656,0.001458159945824829,0.0011413686885498465
0.00026923418045043945,0.00024683533426302296,1.3758172281086445e-06
0.0038952231407165527,0.0022451148509078393,0.001152086384827271
6.473064422607422e-05,0.00016027967598534362,-0.00012354377657175064
0.0004655122756958008,0.00041969611727740497,0.0002918274491094053
0.0008348822593688965,0.0007203677383224857,0.0006234849872998893
0.00010073184967041016,-1.2572535780480223e-05,-0.00024849847424775364
0.000505983829498291,0.00033864244314550185,-1.4818948693573474e-06
0.0030532479286193848,0.0023595306727733976,0.002851018840447068
-0.0003229379653930664,-9.522664750247721e-05,-0.0003845621133223176
0.0015348196029663086,0.0010145140332473786,0.0005360513657797128
0.0014753937721252441,0.0009866299437629946,0.00036715430906042457
0.0009478330612182617,0.00048576888909434543,0.00017810098826885224
-4.1544437408447266e-05,-1.2976949675102034e-05,-0.00047549860551953315
-0.00036728382110595703,-0.0002677212066797574,-0.0006483072717674076
0.00020736455917358398,0.00017048267977684214,-0.00015726290992461146
0.0009227991104125977,0.0007324218315514486,0.00035756678087636826
0.002072632312774658,0.0012969007684986416,0.0007819982268847525
0.00013720989227294922,0.00013832226216224406,-0.00036641675978899
0.0013777613639831543,0.0010185081059657483,0.0010472138156183064
-0.0001016855239868164,-2.509542116530476e-05,-0.00040726841893047095
-0.0008265376091003418,-0.00046254339557871615,-0.0007335599651560187
0.000753939151763916,0.0006545287999818425,0.0006926355953328311
-0.00015723705291748047,-9.74394704364117e-05,-0.0004911001259461045
-0.0001188516616821289,-2.0822547272283293e-06,-0.00028854686650447547
-0.0010502934455871582,-0.000646352661090155,-0.0007618242444004863
0.0002511143684387207,0.00024103801369822187,0.00013815404381603002
0.002490997314453125,0.0019306073044037086,0.001020376654341817
0.0003148317337036133,0.00029298374714273345,-2.8264715801924467e-05
0.0025634169578552246,0.001570079130316455,0.0013297317316755652
0.0012204647064208984,0.00068417612122507,0.0003745891829021275
0.0005234479904174805,0.00043679179912811065,0.00022211595671251417
0.0014023184776306152,0.0007707921350799844,0.0003988138659042306
-0.0008491873741149902,-0.0006208728539454812,-0.0009857880137860776
0.0033606290817260742,0.0025946384898573372,0.0008112379780504852
0.0005477070808410645,0.00043391362269297527,-3.927554469555616e-05
0.0018492937088012695,0.0014289043808344327,0.001193173425272107
-0.00011420249938964844,-7.273240132095962e-06,-0.0003636854456271976
0.0003420710563659668,0.0003328395947443169,0.00035483940970152615
0.0013693571090698242,0.0010621353056603857,0.0003690335608553141
0.0012451410293579102,0.000970824049113059,0.0005888386769220233
0.0027619600296020508,0.0018500277108728785,0.0015140815125778318
0.0028263330459594727,0.0020392634320799156,0.0016403647162951528
-6.80088996887207e-05,-1.4847081578822985e-05,-0.0005010360176675022
0.0009291768074035645,0.0007920639011158662,0.0007166836434043944
0.00034373998641967773,0.00027986948735255,1.3075561728328467e-05
0.0022425055503845215,0.0013818514753750845,0.0008017847675364464
-0.0018503665924072266,-0.0013962931777429211,-0.002127166639547795
-0.00011456012725830078,-5.029665014286162e-05,-0.0004154988273512572
0.0016834735870361328,0.0009236705180875009,0.0006637494161259383
0.0009317398071289062,0.0007253910018831486,0.0005449953861534595
0.002974212169647217,0.0017478414951326157,0.001141671775840223
0.002661764621734619,0.001885230572048821,0.001755374614149332
0.001443028450012207,0.001006534860597894,0.0007231762120500207
0.0021204352378845215,0.0015084852928543462,0.0012962373020127416
0.0009620189666748047,0.0007123715078611175,0.0004741047928109765
0.00973278284072876,0.0013907160866696794,0.00021861086308490484


==> [arXiv] SampleInfluence/20news_loss_diff_dnn.csv <==
true,proposed,icml
-0.0024268031120300293,-0.0021844168641837313,-0.00030680895742989377
0.0035152435302734375,3.6359559089760465e-05,6.74003770109266e-05
0.0023211240768432617,-0.0006371877104538725,-4.987713429727591e-05
0.006893634796142578,0.00243389696313443,6.194827278363846e-05
0.004215717315673828,0.0007475525495101464,0.0001522605812351685
-0.003412008285522461,-0.0037255787981121113,-9.620396693208022e-05
0.003480374813079834,-1.8307641839783154e-05,2.6982264826074244e-05
-0.0019948482513427734,-0.0031776160477136263,-0.0007075197344238404
0.003456711769104004,-0.0006312938122573542,-4.649850219720975e-05
0.0015797615051269531,-0.0020604907252527484,-0.0001849621834116988
0.003358900547027588,-0.00026936115464195606,-1.6083608497865497e-05
0.00047272443771362305,-0.0007475530320880354,-4.6496486611431464e-05
-0.002017974853515625,-0.0031642830980490554,-0.00014263782075431663
0.00698244571685791,0.002081014853042689,0.000132053107217871
0.00431448221206665,0.001446025996483513,9.251882125681732e-05
0.0011940598487854004,-0.0005142957032148842,-5.954487594863167e-05
0.004377126693725586,0.0016440998851612674,-3.6555336555466054e-06
-0.0014470815658569336,-0.0007563477023177254,6.682304810965434e-06
0.0015384554862976074,-0.0003659194542430553,1.7613720847293734e-05
0.00383150577545166,-0.0005005992262522341,-5.400359776103869e-05
0.0073656439781188965,0.0002547004589996503,2.9836246312697767e-07
-0.002177119255065918,-0.0009271695066126999,-0.00016885405420907773
0.0018358826637268066,0.0005124390644078861,-7.655577746845665e-05
-0.002516806125640869,-0.0021990094825014243,-0.00012712903822830412
0.0028303861618041992,8.272699116673869e-07,1.7613720847293734e-05
0.004175364971160889,-5.684905012913066e-05,2.4713643733775824e-05
0.0032290220260620117,0.0007405166389156648,0.0003479224671900738
0.001552581787109375,0.00010169000064308877,-3.328131628222764e-05
0.00039398670196533203,-0.0004957131336777821,-5.113614417496137e-05
0.0146101713180542,0.013176236918628775,2.6878519056481308e-05
0.005335986614227295,0.0006011428133388108,2.7224120731261792e-05
0.0064051151275634766,0.0011539507284760483,0.00016045881784521043
0.003375232219696045,-0.001324893057681038,-3.8732382527086885e-05
0.0047934651374816895,0.0007882815333596227,-3.857617373796529e-05
0.0035494565963745117,-0.0004773682254381129,3.7380839057732375e-06
-0.0007172822952270508,-0.0024311511614905604,-0.00020886591431917622
0.0033519864082336426,2.8829941304593365e-05,-1.9661784594973142e-05
0.0029522180557250977,6.911216154549052e-05,0.00013025324980844743
0.001161336898803711,0.00181933069614388,0.0005269998166477308
-0.003706812858581543,-0.002562464529182762,-2.9125553246558412e-05
0.006296694278717041,0.001450020564952865,6.911061880600755e-05
0.002819061279296875,-0.000898521058352344,-2.4387088765251973e-05
-0.001964867115020752,-0.0015248486620657784,-9.9814019704354e-05
0.0010828375816345215,0.00031530072245004696,3.749518282347708e-07
0.001293182373046875,0.000469159818840126,3.106072259470238e-05
0.004440605640411377,0.001446120558857729,9.63746876186633e-05
0.000987231731414795,-0.0017945678471005515,-0.0002059556177118793
0.0018321871757507324,2.5329024902021133e-05,8.785571317275754e-06
0.002864360809326172,3.6377234769418e-05,1.7613720847293734e-05
0.002068936824798584,-0.001568183577692253,-0.00012091709024389274
0.002108335494995117,8.095157714450354e-05,1.7613720847293734e-05
0.00167769193649292,-0.0012481754181499125,-0.0001860246850992553
0.003938019275665283,-0.0001314652173732612,4.757837603392545e-05
0.000557243824005127,-0.0016568608495072113,-0.00017341641942039132
0.007292568683624268,0.0015541437528008826,4.0444757369186844e-05
0.0036519765853881836,-8.596683945029332e-05,1.2953182013006881e-05
-0.001623690128326416,-0.0015807403097915088,-5.9982749526170665e-05
0.003588438034057617,0.0006357621470306188,6.238966911041644e-05
0.0016647577285766602,-1.971104096639919e-05,1.7613720847293734e-05
0.0033779144287109375,0.000923963178302074,-5.379452668421436e-06
0.002649366855621338,-0.0004928245078190229,-4.865224313107319e-05
0.001613318920135498,0.00013795989323625696,-8.063989442234742e-05
-0.0007827877998352051,-0.0014038567809620869,-0.0001416381595481653
0.007198512554168701,0.0005807098367949947,0.00015258466126397252
0.003469705581665039,0.0008451704745084503,6.234685612980683e-05
-0.0005301833152770996,0.0007303874901617743,-7.101241069904063e-05
-0.0017604231834411621,-0.0025484123077330885,-0.0003757016093004495
0.00037932395935058594,-0.0013187674526125193,-3.669252320833039e-05
0.001031339168548584,-0.0005128327045531478,-2.3754224966978653e-05
0.001286625862121582,0.00015897924789470613,1.7613720847293734e-05
0.003712952136993408,9.965576361310017e-05,-8.618189804110443e-07
0.003619849681854248,0.001290823426152202,5.267157006528578e-05
0.007828474044799805,0.0021348093102551507,0.0001578843586048606
0.002411782741546631,0.00029964294801800397,1.7613720847293734e-05
-0.00045943260192871094,-0.0001405332624108269,3.426932598813437e-05
-0.002824246883392334,-0.0015109661958376819,-0.00011232823040700168
0.0016488432884216309,-0.0007724548935948403,-5.496694022440352e-05
0.0012763142585754395,0.0004284217039457871,0.0001629182001488516
-0.0005325078964233398,-0.0011950851646543015,-8.589473960455506e-05
-0.0014074444770812988,-0.0020105488930130372,-0.0002601870140642859
-0.0007275938987731934,-0.0016016273814238953,-0.0001569477713201195
0.0004381537437438965,-0.0015691273697302677,-0.00017845205264165997
-0.0008067488670349121,0.000355368445152635,-6.63024625646358e-05
0.002962648868560791,0.0007109871436841783,0.00010016435997385998
0.002299368381500244,-0.0005708046735344395,3.98870772914961e-05
0.007572770118713379,0.0009123950940124814,2.2458451892362062e-05
0.00023376941680908203,-0.0012466474708344322,-2.7489293825055938e-05
0.0033473968505859375,0.0001679545311709774,1.7613720847293734e-05
-0.00030517578125,-0.0003031193907736452,-0.00012054232298396528
-0.00044035911560058594,-0.0012197914681019032,-0.00018519972471040092
0.0002980232238769531,-7.428129489198911e-05,9.560853941366077e-06
0.0016716718673706055,0.0007498566085217818,1.7613720847293734e-05
0.004888415336608887,0.0003244832114171458,1.7613720847293734e-05
0.001402735710144043,-0.0006139159529675453,-5.4782455390522954e-06
-0.0007292628288269043,-0.00021019657477154398,2.8086867823731156e-05
-0.002480030059814453,-0.0019375927603687163,-0.00021257204891298899
0.002577364444732666,-0.00044725228537572536,-5.7150270004058255e-05
-0.0003153681755065918,-0.0009695970234315605,-4.4812555133830754e-05
0.0020218491554260254,-0.0013357195313801647,-0.00017260251814150252
0.003534674644470215,0.0008657617851895337,1.1946443828492193e-05
-0.00028395652770996094,-0.00021141540977112082,-7.776581798680127e-05
-0.0011635422706604004,-5.470121081089005e-05,-3.677220674944692e-05
0.005756378173828125,0.00014224466583982574,7.612292793055531e-05
-0.0012193918228149414,-0.0020603518918505875,-0.00011145922566356603
-0.0013576745986938477,-0.003393449657305609,-0.0002948160747473594
0.0017574429512023926,-0.0007349991177397897,-3.782957168368739e-05
0.005285978317260742,0.00016923286803830696,3.6886277939629506e-07
-0.00041353702545166016,-0.0018860386647907036,-2.633119802226247e-05
0.0009039640426635742,-0.003290885320675443,-0.00020886591431917622
0.0024443864822387695,-7.409881220155512e-05,6.22318715613801e-06
0.003892958164215088,0.0007180166557509441,9.982929390389472e-05
0.0009165406227111816,-0.0007142805115108788,-1.6372350546589588e-05
0.001985609531402588,0.0010031031930338938,-0.00016063837298133877
0.004360198974609375,0.0007837470266531455,3.5598217364167796e-05
-0.0015910863876342773,-0.0027081898423148227,-0.00042277565102267546
1.5556812286376953e-05,0.00016512652085538088,0.00011180364832398482
0.0002517104148864746,-0.0004087747974247691,-0.0001021508130361326
0.005216538906097412,0.0007419135969894342,3.277496201690155e-05
-0.006361126899719238,-0.001797351167481338,-0.00011587536239858309
8.910894393920898e-05,-0.0013866866813987148,-6.97113866044674e-05
-0.0002065896987915039,-0.0013833741667258436,-2.9392788201221264e-05
0.003116309642791748,0.0011189809945062739,-6.667719017059426e-05
0.002354741096496582,-0.0002401531885698205,-2.6327994710300118e-05
0.0026106834411621094,4.03612093219863e-05,1.7613720847293734e-05
0.00602877140045166,-0.0008762506461425801,4.937826888635754e-05
0.0022372007369995117,-0.0009602399141658682,-0.00014233293768484145
0.0013575553894042969,0.00014907609722968117,-3.328131628222764e-05
0.0011557340621948242,-0.0014297867541063173,-8.40862090990413e-05
0.0008713006973266602,-0.0016213278139002797,-2.1524646235775436e-05
0.002313673496246338,-0.0007278893399052326,-8.724012339371256e-05
0.0005526542663574219,0.0001147425901581299,3.150501355776214e-05
0.0033829808235168457,0.0006357157367892798,3.049065699087805e-05
0.007771611213684082,0.002114828317080537,0.000126156837122835
0.0011691451072692871,-0.0012019044061889873,-2.8135514867244638e-05
-0.0021961331367492676,-0.0023210107598424655,-0.0001959385043301154
0.00011962652206420898,-0.0016572591028671015,-0.00019992012326838448
0.0020418763160705566,-0.000829844232321193,-4.613581133526168e-05
0.0015563368797302246,-0.0021672538674829406,-0.00020886591431917622
0.00254136323928833,-0.0007197333701333264,-6.567840595380404e-05
-0.0005605816841125488,-0.0014583100686104448,-5.4403275125878284e-05
0.004730224609375,0.0005465794431438552,5.024266141845146e-05
0.002764105796813965,0.0018417039805535753,-5.71223339647986e-05
-0.00010579824447631836,-0.00017908837324284835,-7.687818288104608e-06
-0.00012040138244628906,-0.002170727266566246,-7.934833934996278e-05
-0.0017805695533752441,-0.002284001439984423,-0.0003185483663401101
0.006223022937774658,0.0009021929124924103,3.4940619216285995e-05
0.002593696117401123,0.00014159215178551662,2.0432385017556953e-05
0.0007000565528869629,0.000450238129888021,1.2474474351620301e-05
0.002208411693572998,0.0005267565981193912,4.2742356890812515e-05
0.002193629741668701,-0.0012343502961448395,2.0540590048767624e-06
0.0007840991020202637,-0.0016634025955499967,-6.00288941495819e-05
0.002109050750732422,-0.00032424520872154967,2.9840605093340856e-05
0.0012981295585632324,-0.0013232901947958454,-3.962624508858426e-05
0.00313645601272583,0.0005611010512288317,-7.395470952360483e-05
0.004298388957977295,0.0008631855207386253,3.368059395143064e-05
-0.00024247169494628906,0.00031701535992027634,1.7613720847293734e-05
-0.0009296536445617676,-0.00033622264496443674,-4.561378606013022e-05
-0.0019499659538269043,-0.001525524569706249,-0.00012554170371004147
0.0005673766136169434,-0.0018279584909760163,-0.00021022972679929808
0.001580655574798584,0.0008068385511478484,2.645877960276266e-05
0.0024825334548950195,-0.0001017318784579402,6.476275579188951e-05
0.0008056759834289551,0.00020699965716630694,-1.703645510133356e-05
-0.0006718635559082031,-0.0020724209272157176,-9.859830723144114e-05
0.0012243986129760742,-0.000348657442119702,-0.00011682864700560458
0.0009244084358215332,-0.00012046116140481892,-2.184821429409567e-05
-4.285573959350586e-05,-0.00022778667809689076,-5.7542028662282975e-05
0.001111745834350586,-0.0007344061598632831,-2.6111730321645154e-05
0.0002865791320800781,-0.001129927980309731,-1.8527221109252422e-05
0.0004582405090332031,-0.0011731759792564843,-9.33008594529383e-05
-0.0008994936943054199,-0.001530820576972474,-5.9110253641847524e-05
0.003544032573699951,-0.00032356642456761626,3.5676300612976774e-05
0.002540111541748047,-0.0006020483008614976,-7.403543117106892e-05
0.0009729266166687012,-0.0006736265043218741,2.577061646661605e-05
0.002396702766418457,-0.0008716202911818981,-1.6960673274297733e-05
0.002244710922241211,-0.00019550449645905138,1.7613720847293734e-05
0.005236387252807617,0.0006633846205659214,-4.765133639011765e-05
-0.0013790726661682129,-0.00032253202077299665,-4.2322822300775444e-05
-0.0007624626159667969,-0.0012231343028088302,-6.155601848149672e-05
-0.004101097583770752,-0.002472676436536858,-4.315003148803953e-05
0.006469607353210449,0.001114764151570853,9.573991237630253e-05
0.0029591917991638184,0.0001283322652643192,1.7613720847293734e-05
0.000535130500793457,-0.0037355184797524996,-0.00020886591431917622
0.002381443977355957,-5.72872888034226e-05,1.7613720847293734e-05
0.0009133219718933105,0.00033815160091819505,1.7613720847293734e-05
0.001701653003692627,0.0016174927549491255,7.22291582883372e-05
0.0037010908126831055,0.0006997655637951539,-6.362450159031141e-05
0.00016814470291137695,-0.00019621305116743302,-2.7228331891819834e-05
0.005270719528198242,0.0018439569587826552,0.00013577109726611524
0.0013370513916015625,3.1673834746470676e-05,-1.779969220933708e-05
0.0023053884506225586,0.00020340308306391103,1.7613720847293734e-05
0.002585291862487793,-0.00047675134720307714,1.7613720847293734e-05
0.003171980381011963,0.00011499762121957246,8.331708448849895e-06
0.0010523200035095215,-0.001437656785310537,-9.068334149560542e-05
0.005662083625793457,6.935481027539958e-05,3.541132024110993e-05
0.0039520263671875,0.001062468491034849,1.7613720847293734e-05
0.001571953296661377,0.0005724712357277898,6.339427476632408e-05
0.004422307014465332,0.0001963262072035832,1.7613720847293734e-05
0.0006751418113708496,-0.0007367599468489062,-4.6684654626005796e-05
0.0018483996391296387,0.0012635427493296449,3.7955815641907976e-05
0.009936928749084473,0.005956513612538572,-3.328131628222764e-05


==> [arXiv] SampleInfluence/adult_loss_diff.csv <==
true,proposed,icml
-0.0016013681888580322,-0.0014672414038503002,-0.0016376398503780364
-0.0007300972938537598,-0.0006968170794827694,-0.0006282150000333786
-0.0012215375900268555,-0.0011476708640011173,-0.001036080624908209
-0.0026652514934539795,-0.0025093406230459058,-0.003065905719995499
0.0021442770957946777,0.0018458206347842523,0.002433447763323784
0.007493078708648682,0.005982818888082993,0.005882707834243775
0.0002619028091430664,0.00022506102576918567,0.00026669874787330625
0.0011453628540039062,0.0008206591358392678,0.0008605602453462779
-0.0013263523578643799,-0.0012049595137958878,-0.0008142339810729026
-0.0021362006664276123,-0.0023518315782857496,-0.004475527554750443
-2.4497509002685547e-05,-3.153351942025503e-05,-3.64338792860508e-05
0.0004950165748596191,0.00045642919997047676,0.0005550595745444298
-0.0006577968597412109,-0.0006690106167528593,-0.00042509604245424273
0.0005576014518737793,0.0004946550586026449,0.0005182641092687845
0.00038892030715942383,0.00034843352377125303,0.0002720292843878269
0.0017316937446594238,0.0012908137162147618,0.0014043033868074417
0.0004858970642089844,0.0002681978925534244,0.0004574015736579895
0.0025322437286376953,0.0022236372233699125,0.0029513563215732576
-0.007085621356964111,-0.006599109555354039,-0.004509550184011459
0.00013238191604614258,7.120845602254743e-05,5.8969855308532716e-05
6.079673767089844e-05,5.198704840751913e-05,4.8417337238788606e-05
-0.0036084353923797607,-0.0034580123936978754,-0.004066088497638703
-0.0011706352233886719,-0.001206668742743217,-0.0011313487589359283
2.6285648345947266e-05,4.985232657507728e-06,8.820690214633942e-05
-0.0013759434223175049,-0.0013335098033911241,-0.0016933301091194154
-0.00023418664932250977,-0.0016959437848570365,-0.0029178397729992867
-0.00359150767326355,-0.003945415064070746,-0.004852271974086762
0.0029998421669006348,0.0021776164657944315,0.0029050705675035715
-0.0005091428756713867,-0.0005624388617853696,-0.0005726815015077591
0.0008247494697570801,0.0007626898515911513,0.0010133809596300125
0.0004063248634338379,0.00038410507316225196,0.00029147755820304157
0.004624545574188232,0.0038686467127191544,0.004264092668890953
-0.0013736188411712646,-0.0013646475177759325,-0.001679604798555374
0.0008693933486938477,0.0008033344549921108,0.0004998860880732536
0.002120077610015869,0.001841717643709616,0.0025975409150123595
0.000704348087310791,0.0006070407827635394,0.0007448799908161164
-0.00048029422760009766,-0.0004683269791058647,-0.0003568945825099945
0.0001327991485595703,0.00011192132407905403,3.959242254495621e-05
0.00014460086822509766,0.0001376540220314732,0.00015906651504337787
-0.00013953447341918945,-0.00016093554820656008,-0.0002767419070005417
0.0008363127708435059,0.0006407531230673039,0.0008561192080378532
-0.0005527734756469727,-0.0007284039010825036,-0.001533537060022354
0.0024220943450927734,0.0017964508917197143,0.0021343559958040713
-0.0014961659908294678,-0.001720655193909667,-0.0030864622443914414
0.0006499290466308594,0.0005390729510508748,0.0002965435571968555
0.0022336840629577637,0.0018861676324291579,0.002212202027440071
-0.0016556382179260254,-0.0018742456992614273,-0.0022236812114715576
-0.0002472400665283203,-0.00026007954396628437,-8.965909481048584e-05
0.00014954805374145508,0.00012539556490818513,0.00012114424258470535
0.0018645524978637695,0.0016632699474114442,0.0014747452735900878
0.0001175999641418457,0.00010779064480371728,3.8217590190470216e-05
0.00025963783264160156,0.00024360863539391373,0.00022721041226759554
0.00025957822799682617,0.00020410034009637405,0.0002036631852388382
-0.00010383129119873047,-0.00010526144285819449,-7.549894973635674e-05
0.0009791254997253418,0.0007028918533653559,0.0008751179976388812
-0.0015665888786315918,-0.001547798265821095,-0.0019270870834589005
0.0013645291328430176,0.000929566917030491,0.0010219132900238037
-0.0010971426963806152,-0.0012278569296798234,-0.001823882758617401
0.0014314055442810059,0.0013130203096745833,0.0013929336518049241
-0.00047719478607177734,-0.0005053662761667901,-0.00045895151793956757
-0.0007725954055786133,-0.0007426733470610995,-0.0006670966371893883
0.00048154592514038086,0.0003720424006557544,0.00034572076052427294
-0.0008068084716796875,-0.0010853067471916838,-0.0014715977013111115
8.922815322875977e-05,-2.344679876743481e-05,4.3336302042007445e-06
0.00012832880020141602,0.00011954884422415991,0.00010933713987469673
-0.0007777810096740723,-0.0007871458959500792,-0.0011114560812711715
3.88026237487793e-05,-1.0701613841783073e-06,7.617354393005371e-05
-0.002339094877243042,-0.0024969067553378787,-0.0014474396407604217
0.0043451786041259766,0.0033991147354617618,0.004906054586172104
0.0009533166885375977,0.0005940168888241445,0.0006940461695194245
0.006860554218292236,0.0053950636742920634,0.0064469480514526365
0.0002129077911376953,-5.201038025481246e-05,-7.476046681404114e-05
0.0007482171058654785,0.0006800725814025083,0.0006626206636428833
0.0002021193504333496,-4.290791935757343e-05,-0.0004051464796066284
0.0009942054748535156,0.0007512587016251036,0.0007065763324499131
0.004068851470947266,0.002963286761747198,0.003194442540407181
0.00028443336486816406,0.0002321854383164814,0.0002779817581176758
0.001974821090698242,0.0017207336840202423,0.0021155723929405213
-0.00023233890533447266,-0.0013168355541979021,-0.002128295749425888
0.0035333633422851562,0.0021842705140070924,0.002063910998404026
0.0005988478660583496,0.00046452444448844227,0.0005053338035941124
-8.338689804077148e-05,-9.864445160934036e-05,-4.372842609882355e-05
-5.1140785217285156e-05,-6.012194639332687e-05,-3.829099237918854e-05
5.7220458984375e-06,1.5660821649331332e-06,-1.922380644828081e-05
-0.00066375732421875,-0.0006638680316490603,-0.0007271283119916916
0.00026303529739379883,0.00023880183349596747,0.00022267774678766728
-0.0025741755962371826,-0.0025952364680386945,-0.003701515644788742
-0.00013315677642822266,-0.00014285812388887617,-8.466474711894989e-05
0.007898390293121338,0.005130764792498598,0.005706784576177597
-0.0015420913696289062,-0.0015294374143130403,-0.0017980604618787765
0.0015556812286376953,0.0013970630316255317,0.0018913887441158294
-0.008372396230697632,-0.0076432873613954426,-0.009996069073677063
0.002165377140045166,0.0017499784581169586,0.0021425393968820573
0.0007695555686950684,0.0006958133050042204,0.0008127409312874079
0.008665859699249268,0.005520098384132776,0.0058044478297233585
0.0009221434593200684,0.0008105794768426579,0.0007121508661657572
0.0008319616317749023,0.0007446098614254448,0.0008478548005223275
0.0021709799766540527,0.0018587035983322342,0.0019339040666818618
-0.00014418363571166992,-0.0002893280272354763,-0.00042919531464576723
0.0007459521293640137,0.0004549814782450178,0.0013401859998703003
0.0003039240837097168,0.0002512030130697075,0.00026308067142963407
-0.006341308355331421,-0.006519403061281031,-0.009977193772792816
0.00575631856918335,0.0048492994419739,0.0057070738077163695
0.001422882080078125,0.0012478165686096916,0.0018371392786502838
-0.0010494589805603027,-0.001049462669429386,-0.0006061529368162155
-0.0014522373676300049,-0.0012933884097253326,-0.0007557144202291966
-0.0024168193340301514,-0.0026381958476890998,-0.0036391183733940125
-0.0008702278137207031,-0.0009301495192954464,-0.0005560187250375748
-0.0023917853832244873,-0.002129799878244125,-0.0019480861723423005
0.0002194046974182129,0.0001772254061802401,0.00015279192477464675
0.0005353689193725586,0.0003609821259657011,0.00042695604264736175
-0.00011336803436279297,-0.00012087005134947635,-9.492009878158569e-05
0.009888052940368652,0.007975738544356447,0.009652089774608612
0.000460207462310791,0.0004185820223013344,0.0003914431016892195
0.00210416316986084,0.001311492409976378,0.00144281018525362
-0.0005448460578918457,-0.0003617411478213856,-0.0002954050339758396
0.0009769797325134277,0.0008977838539526433,0.0009951331838965417
-0.0003007054328918457,-0.00030115025935662946,-0.00026305057108402254
0.0023311972618103027,0.002065036880057973,0.0028128694742918015
0.00033146142959594727,0.000311763828002721,0.0003700621332973242
0.004819512367248535,0.004037741990061535,0.004195463433861732
0.004122793674468994,0.003016389171483065,0.003922958374023438
0.00028389692306518555,0.00020829658192551338,0.0003283201903104782
8.994340896606445e-05,1.3973108963494555e-05,0.00019694358110427856
0.001403510570526123,0.0011399594139371646,0.0013103829510509968
0.0004279613494873047,0.00013012791434797018,0.0003724320232868195
-0.0011058449745178223,-0.001118615603833604,-0.0013867657259106637
-0.0021924972534179688,-0.002638971867935608,-0.004441024959087372
0.0010632872581481934,0.000939237053952669,0.0010736442729830742
-0.006730496883392334,-0.005789738245814794,-0.006714136153459549
0.000996708869934082,0.0009014150689913404,0.0006463833712041378
0.001971125602722168,0.0014275580840750444,0.0017701571062207222
0.0046730637550354,0.003824960830693363,0.004513015449047089
-0.002806931734085083,-0.0024861324925501537,-0.0017184115666896106
0.0030964016914367676,0.0027633266775885035,0.0033542500436306
0.0014510154724121094,0.0011749574623863813,0.0014555610530078411
-0.00021451711654663086,-0.0002132260184841927,-0.00015688028186559678
0.006197452545166016,0.0030740556750248143,0.004001911357045173
-0.0005790591239929199,-0.0005861745897975886,-0.0006710855662822724
0.0003566145896911621,0.0003359682453769855,0.0002138411335181445
-0.0008562207221984863,-0.0006123251889828332,-0.0005356254056096077
2.7835369110107422e-05,-0.00011088588106458703,-0.0002858704328536987
0.0002562403678894043,0.00019917628549440946,0.00046912191435694695
0.00037866830825805664,0.00011389904634164693,6.392255425453187e-05
0.0002696514129638672,0.00011944659287506037,1.2691468000411988e-05
-0.00017517805099487305,-0.0001838432736197203,-0.00011185074225068093
-0.0012190043926239014,-0.001353380742012882,-0.001906272917985916
-0.0013341307640075684,-0.0013218955254368097,-0.001586356908082962
0.0007453560829162598,0.0005444545251244126,0.0008037186414003372
0.0008574128150939941,0.0008010115804665391,0.00044384002685546873
-6.967782974243164e-05,-8.062668314662682e-05,-6.14439882338047e-05
-0.0010972023010253906,-0.0011098090704622437,-0.001154530718922615
-0.0009068846702575684,-0.0008848462026984097,-0.00044480029493570327
0.0015933513641357422,0.0008414577583971442,0.001374698206782341
0.00039649009704589844,0.0003630386122212239,0.00021882813423871995
0.0014806389808654785,0.0011451111439836539,0.0013245746539905668
-0.004176616668701172,-0.0029715146093788696,-0.0011341385589912533
-5.161762237548828e-05,-0.00010293572552733164,0.00010969534516334533
0.0004639625549316406,0.0004149355559754843,0.0005159119330346584
0.0002993941307067871,0.0002321006865160802,0.00025113746523857116
-0.0070642828941345215,-0.007055469856830893,-0.009458680152893067
0.0007205605506896973,0.0005714144084757707,0.0007450234889984131
-0.0004684925079345703,-0.0006680258262929135,-0.001484968513250351
0.0006414055824279785,0.0005599779262665922,0.0002732347999699414
0.0006948113441467285,0.0006323853979261308,0.0007302475906908512
-0.0007398128509521484,-0.0007869617823462043,-0.0016678693890571595
0.01406872272491455,0.011681384524812212,0.015802820026874543
0.0007796287536621094,0.0006229121423354393,0.0005823872238397598
0.0006768107414245605,0.0005437497563249864,0.0006776866689324379
-0.002056688070297241,-0.0019972048300025357,-0.0025097517669200897
-0.00402417778968811,-0.003998336304430636,-0.0036398373544216157
-0.001218944787979126,-0.0011858453876495733,-0.0013218031823635102
9.644031524658203e-05,8.339704093455612e-05,0.00011142503470182419
0.0008492469787597656,0.0007497575549659626,0.0009591654501855374
0.014945685863494873,0.01120329990931963,0.013998229801654816
0.001544654369354248,0.0013178377337091961,0.0016461073607206345
-0.0005951523780822754,-0.0005896169718702325,-0.00045330632477998735
-0.006194174289703369,-0.005743713218956505,-0.004002353698015213
0.0020366311073303223,0.0015826289424615706,0.0013802304491400718
0.0028699636459350586,0.0025148246941210455,0.0020060377568006517
-0.000652313232421875,-0.0006732860178941246,-0.000669967532157898
-0.0005462169647216797,-0.0006033669922389844,-0.0008914811909198761
0.0019047260284423828,0.0016591690569918711,0.0013818787038326263
-0.000727534294128418,-0.0006974347879153493,-0.0004498923197388649
0.003965020179748535,0.0031378818545843372,0.0034205187298357487
-7.295608520507812e-05,-0.00014864558830065855,-0.00018569201231002808
0.007004797458648682,0.005277406150875967,0.006096889227628708
0.0003237724304199219,0.0003102377853729727,0.0002586986776441336
-0.00036329030990600586,-0.0003752738043976034,-0.00030451953411102294
0.0001615285873413086,4.269191251136495e-05,-0.00012158088386058807
-0.00030601024627685547,-0.0003306093216988742,-0.00019455745816230775
0.00034368038177490234,0.0003009566013943135,0.0003827448934316635
-0.0009968280792236328,-0.001078788233147002,-0.00143913134932518
0.0028848648071289062,0.000957163927585235,0.001968253068625927
0.001370251178741455,0.0012533790204296647,0.001116606928408146
0.0008434057235717773,0.0007402480596794257,0.0008441077778115868
0.00012409687042236328,9.759641836208321e-05,0.00011434746906161309
0.0007447004318237305,0.0005476640881912883,0.000507094981148839
0.001560807228088379,0.00040217751482750927,1.836821436882019e-05
-0.0013717412948608398,-0.0013654736532413897,-0.001674153096973896


==> [arXiv] SampleInfluence/adult_loss_diff_dnn.csv <==
true,proposed,icml
-0.000837475061416626,-0.0009319131028314586,-0.00011951903841691092
-0.0001690387725830078,-0.000641911375860218,-5.638778515276499e-05
-0.0007171332836151123,7.20646985064377e-05,3.738108379593541e-05
0.00031197071075439453,0.00014304071884225776,4.875384853221476e-05
-0.0006963908672332764,-0.0005346219576676958,-0.0001306393078994006
-5.790591239929199e-05,0.0007117057601317354,-4.7792038565148686e-05
-0.0003305971622467041,-1.2184325023554255e-05,-7.543937579612247e-05
-0.0011792480945587158,-0.0009233371850859837,-0.00011674953864712734
-0.0003775954246520996,-0.0002777754658382037,-1.3952493172837422e-05
0.00170174241065979,0.0016436772946326528,0.00043543599764234387
-0.0009397268295288086,-0.0007242253921140219,-5.978112858429085e-06
-0.00034812092781066895,-0.00017634548516070936,5.032120752730407e-06
-0.000490725040435791,-0.00027220932872296555,-4.697782351286151e-06
0.00034493207931518555,0.00039138697160524317,3.615181765781017e-05
0.0005106925964355469,0.00035340352820639954,7.002262893365696e-05
0.0005958378314971924,0.0003736352655687368,5.5741679461789316e-05
6.258487701416016e-06,-4.850467288633808e-05,1.290113024879247e-05
-0.00041496753692626953,0.00015294630160497035,-1.4766810927540064e-05
-0.00032520294189453125,-0.00028099441139943336,9.902597866130236e-05
-0.00018897652626037598,-8.257045526988809e-05,-6.266601849347353e-06
-0.00035178661346435547,0.00018303769378690048,1.3112871674820781e-05
-0.002999424934387207,-0.002067149027716369,6.664478747325119e-05
0.000451892614364624,0.00033671774493996057,3.270749090006575e-05
-0.0005919337272644043,-0.0003985326563724812,-7.80710312028532e-06
-0.0010681450366973877,-0.0011984314985079441,8.374339038255129e-05
5.537271499633789e-05,-0.0020024118700530374,-0.00040602580877020957
-0.002656012773513794,-0.0007809191722662945,3.9503006264567374e-05
-0.0009206533432006836,-0.00011514352025187696,-7.474227313650773e-05
-0.0005507469177246094,-0.00040039814364718014,-6.176244060043245e-05
0.0007343888282775879,0.000706909151485888,0.0001298425348068122
-0.0005814433097839355,-0.00010972878100801609,-2.012903405557154e-06
-0.0007079839706420898,0.00017511723403004003,1.489656075136736e-05
0.00021308660507202148,-2.490980450261304e-05,4.002747401500528e-05
0.0002664923667907715,0.0003378707522642799,2.9447179913404397e-05
0.0013963282108306885,0.0009884979623893744,0.00011345874954713509
0.0008428096771240234,0.0003323173010318214,3.9503006264567374e-05
1.7821788787841797e-05,-0.00022202867161468017,-7.999397985258838e-07
-0.0008724331855773926,-0.0006122844958736097,-2.208297068136744e-05
0.00011703372001647949,0.0002746785947238094,6.857208645669743e-06
0.0003199577331542969,0.00019800011279585305,2.436307888274314e-05
-0.00089263916015625,-0.00025141815349343226,-2.682481659576297e-05
0.0004513859748840332,0.000420513679346186,3.7979331100359556e-05
-2.5957822799682617e-05,-3.818843992121402e-05,-7.372605032287538e-06
-0.0018971264362335205,-9.688557882327592e-05,1.864088204456493e-05
0.0005783736705780029,0.00041227590339985913,3.888535167789087e-05
0.0005722641944885254,0.0004073758791491856,4.673204879509285e-05
-0.00127372145652771,-0.0011379940615734092,-0.00021353894524509087
-0.000515282154083252,-0.0006152541104529519,-2.2036277114239057e-05
-0.0009169578552246094,-0.0006795699230133324,-4.7597554221283645e-05
0.0006704330444335938,0.0008856651416863313,0.00011266692890785635
0.0006398856639862061,0.0004031359188229543,3.3041690185200425e-05
-0.0005391836166381836,-0.00032758338809799184,-1.753691634803545e-05
-0.0006308555603027344,-0.000649588927262812,-2.7475927454361225e-05
-0.00027427077293395996,-0.00012585101846525505,-6.898111314512789e-07
-0.001395195722579956,-0.001029530576633988,-0.00014287895319284872
-0.001157522201538086,-0.0005766908980035622,7.342275367363982e-05
-0.00033912062644958496,-2.122404178180659e-05,-2.6180249406024814e-05
-0.0008010268211364746,-0.0013376963557675478,-0.00023428326181601733
0.00098419189453125,0.0008139365019087562,0.00010391191623057238
0.0003279447555541992,0.0009416868375774355,3.858572136323346e-05
7.531046867370605e-05,-4.5159726869315235e-06,3.393350591068156e-05
-0.0008418262004852295,-0.0002072174956902018,4.7027949040057135e-06
0.0009445846080780029,0.0007553521010731858,4.875384853221476e-05
-0.0016342103481292725,-0.0013891386128671002,-0.00012187498425191733
-2.6464462280273438e-05,0.00016799662200810424,7.45348403142998e-06
-0.001201927661895752,-0.0006470783650996736,3.9503006264567374e-05
-8.285045623779297e-05,5.5406493629561724e-05,-9.32285431190394e-06
-0.0015433132648468018,-0.0016763144613651095,-0.000287564612517599
0.00014901161193847656,0.0006616206668695668,9.26476379390806e-05
-0.00131303071975708,-0.0009874089428194564,-0.00020014351233839988
0.0017552971839904785,0.002505323586738087,0.0006434796866960823
-0.002405822277069092,-0.002347978572361171,-0.00041977401706390084
0.00019615888595581055,-9.583578799720272e-05,-1.3852244774170685e-06
0.0001888871192932129,-0.0003081157391352463,-7.322984340135007e-05
-0.0004552602767944336,-0.0002451550613477593,-8.378390513826162e-05
-0.0005685389041900635,0.00019124210579320788,1.2594250729307532e-05
-0.00012096762657165527,-7.179564861871765e-05,-3.433460587984882e-06
-0.00037154555320739746,0.00012979648548935082,-1.7832309240475296e-05
-0.0008032023906707764,1.5665925175198957e-05,-3.030888248758856e-05
0.00011360645294189453,-0.00031912333914078765,-1.9667983578983695e-05
-0.0011477768421173096,-8.532206513336862e-05,1.2266352059668862e-05
-0.0007877647876739502,-0.00033682461275020615,-1.235586514667375e-05
-0.00014734268188476562,-0.0001434749246254796,-6.008016971463803e-06
7.003545761108398e-05,6.096060233176106e-05,8.47528408485232e-06
0.0003999173641204834,0.00021615017161821012,1.8922778908745387e-05
-0.00040474534034729004,-7.509149707402687e-05,1.0103878412337507e-06
0.0014565587043762207,0.0011458180246700074,0.00011081822915002703
-0.001227259635925293,-0.0008809267721517245,-5.8017188421217726e-05
-0.00067862868309021,-0.00020281888428144148,-6.514929264085367e-05
-0.0006965696811676025,-3.148318303829002e-05,4.0383150667366864e-05
0.0005153119564056396,0.00040705799784973367,4.740402378956787e-05
-0.003419339656829834,-0.0029323311088955955,-0.0003723135794280097
0.0003351867198944092,0.0004951107091619632,7.275096788362135e-05
-0.0009799003601074219,0.0001814542113970673,1.6599082182437997e-05
0.0003553032875061035,-0.0007141837773997397,-0.00012915868874188163
-0.00046133995056152344,-0.0002674757951899665,-7.741678346064872e-06
-0.0002295076847076416,-9.450938436202707e-05,1.6469414040329865e-05
0.0002734661102294922,-5.417496562586165e-05,-1.3892844435758888e-06
-0.002282381057739258,-0.001226512725806969,-0.00024783223139820623
0.0017726719379425049,0.0015180869775940663,4.875384853221476e-05
0.00022980570793151855,-1.8339544876653256e-05,8.343602639797609e-06
-0.000273287296295166,0.00016150782775980585,4.875384853221476e-05
0.0020423531532287598,0.0024691350020293623,0.0004900079561048188
0.0007659494876861572,0.0005936933715679517,3.9503006264567374e-05
0.00014725327491760254,-0.00013458806625749287,7.598708888053806e-05
-0.0010416209697723389,-0.00027989961665298325,2.0257195865269752e-06
-0.0035293102264404297,-0.004151645779929821,-0.000932581041706726
-0.00048741698265075684,6.804040971701398e-05,3.9344802260075085e-05
-0.0018682777881622314,-0.0028258723317594555,1.9381266124582908e-05
-0.0006357729434967041,-0.0004952451903955079,-2.9922703688498587e-05
-0.0014271736145019531,-0.000894777400608291,-0.0001046406060049776
-0.0008887946605682373,-0.0006017692316527245,-1.499659136243281e-05
0.0005106329917907715,0.0016498175969263688,0.0003529208790860139
-0.0001958608627319336,-4.133231912419434e-05,3.0110517946013715e-06
0.0005789399147033691,-0.00016327147946867629,-2.4315129703609273e-05
0.0006798505783081055,0.00039023567609547166,3.5280653974041344e-05
0.00010856986045837402,0.00026484746675123463,2.472475156537257e-05
-0.0005713403224945068,-0.00022397011951397875,-5.354473214538302e-06
-0.0007292330265045166,-0.0005204203031644286,-0.0002060503824031912
-0.00021842122077941895,-7.76640931871953e-05,-4.026562528451905e-06
0.0010065436363220215,0.0011309453476860654,0.00013423480791971087
0.0024527013301849365,0.0020707473474431025,0.0003853569041530136
0.0006043314933776855,0.00032028136653025277,3.0095294896455016e-05
0.0001189112663269043,0.0003173091685914642,4.013389539750278e-05
0.00034683942794799805,0.0005596913905174005,7.227512935060077e-05
-0.0008687973022460938,-0.000642721013718983,-0.00019235110317822546
0.0007520318031311035,0.001422268227906897,0.00019686071031173923
-0.0015150606632232666,-0.0016419802411110143,-0.0002532590721966699
-0.0009465217590332031,-0.00019273810321465134,-6.872156460303813e-05
-0.001194000244140625,-0.002078499882045434,3.980538095902375e-05
-0.0008697211742401123,-0.0005170906410057798,-3.751865493541118e-05
-0.0007009804248809814,0.00020853841205280326,1.1474597849883139e-05
0.001776963472366333,0.0013118150021182373,0.0001927017119305674
-0.0004570484161376953,0.001370787838171737,6.517684201753582e-05
-0.000436246395111084,4.3984022995573474e-05,-3.235701093217358e-05
-0.00044995546340942383,0.0005450577930787404,0.00012083178444299847
-0.0008099675178527832,-0.00044533788819535404,-7.375022760243155e-06
0.00024271011352539062,0.0001502169830928324,1.4418569044210017e-05
-8.291006088256836e-05,7.005543288073562e-05,3.9307330582687426e-05
0.00015592575073242188,0.0006483396287512733,3.813905044808052e-05
-0.00025856494903564453,-0.00010566354059847066,-1.2660639185924083e-05
0.00011497735977172852,-0.00032486770898685794,-2.1127202780917288e-05
-0.0006828010082244873,-0.0005038093956636656,-6.313461170066149e-05
0.005116462707519531,0.0035815321184782074,3.919180524235344e-05
-0.0002104341983795166,0.0002871529271942563,-6.15699274931103e-06
-0.00038054585456848145,-5.6385696043435016e-05,1.8644744704943151e-06
-0.0005022585391998291,0.0007539780985098333,0.0006309310917276889
0.00016638636589050293,5.3042987710796274e-05,3.992129178641335e-05
-0.0002028048038482666,0.0002153397400388713,3.9517761929346304e-05
9.527802467346191e-05,0.00015157106756305438,3.9014069170661965e-06
-0.000620722770690918,-0.00032323621508567157,-2.1075504992040804e-06
0.0013347268104553223,0.0003668413867126219,3.73012840282172e-05
0.00010901689529418945,-3.303685614810092e-05,6.830496477050474e-06
-0.0016256868839263916,-0.0009096743918416905,-8.034198457607999e-05
-6.988644599914551e-05,7.652163205420952e-05,6.855483115941752e-06
0.000214308500289917,0.00038581178619438104,6.753771092917305e-05
-0.00011929869651794434,-3.365039205732507e-05,-3.9550643155052964e-05
0.0005285739898681641,0.00031869483140326336,3.9201281877012664e-05
-0.0007128715515136719,-0.00046327503085194646,-3.116965606750455e-05
-2.9802322387695312e-06,0.00013313168808963387,8.972606792667648e-06
-0.00437203049659729,-0.003893078060064001,-0.0009588417003396899
7.599592208862305e-05,0.000292774454355822,2.8651398461079226e-05
0.00010529160499572754,-6.530702127804487e-05,-1.8643845687620343e-05
0.000232011079788208,0.0005753412260673942,3.2500493252882736e-05
-0.0002428591251373291,-0.00046673847660713366,-2.9035390762146564e-05
-0.0023410022258758545,-0.0015608210428035814,-0.0002998347536777146
0.00014346837997436523,0.0005971958804434509,-0.00011666697832424689
0.0003650486469268799,0.00015228013609885243,1.0165442654397339e-06
-0.0006883144378662109,-0.0005033091402583523,-1.9705372578755488e-05
-0.0010206997394561768,-0.0010100153993698772,-0.0001619824129738845
0.00075569748878479,0.0008958621678175404,0.00014725373592227697
-9.170174598693848e-05,-0.0004958993627224117,-3.8659809870296155e-05
-0.0002748072147369385,-0.00018919117135737906,-1.27052582683973e-06
-0.00034752488136291504,8.820568509690928e-05,-1.8309359438717366e-06
-9.307265281677246e-05,0.0005576404254657066,-1.970038446415856e-05
-0.0021943747997283936,-0.0012981904720072639,-0.00021582462242804466
-0.0013613700866699219,-0.0006318819393345621,-1.602723399628303e-05
-0.001986861228942871,-0.001073958150509498,0.0001540574565001407
-0.0005553960800170898,3.6202013689035104e-05,2.1285376205923968e-05
0.0010145008563995361,0.0007279677077895032,4.766309335536789e-05
-0.001812070608139038,-0.001479278380138567,-0.0003274765994865447
-0.0012362003326416016,-0.00097984414518578,-0.0001699636151897721
0.0005238354206085205,0.00021761842595878993,3.968913248627359e-05
-0.0005564987659454346,-0.0006284645734922378,-1.194546068290947e-05
-0.0003618597984313965,-0.00011993568096386296,-4.8595053667668255e-05
-0.000784456729888916,-0.00040615456287923724,-0.00010659450490493327
0.0009934306144714355,0.0007601626184623458,0.00013644943770486863
0.00011155009269714355,0.00016464662461658012,6.283352322498104e-06
-0.0008180737495422363,-0.0005861832651680745,-6.6310867623542435e-06
-0.00028640031814575195,-5.411762977018955e-06,3.5708548966795206e-06
-5.486607551574707e-05,0.00015382323012545388,3.926713767896217e-05
-0.00032269954681396484,-1.514155446784589e-06,-6.551082333317026e-05
-0.00011038780212402344,0.0007605460312333889,0.0001152003076276742
-0.000197678804397583,0.00011977546434764008,3.761502099223435e-05
0.0011449456214904785,0.0004856325547734743,3.304467951238621e-05
-0.0005084574222564697,-0.0003404880846937885,-2.3395810057991184e-05
-7.659196853637695e-05,-0.0002168367872582167,-1.1484143651614432e-05
0.0007006824016571045,0.0005397644062304609,1.0183720323766465e-05
-0.001236647367477417,3.8748589577153336e-05,-3.6961099976906552e-06
6.553530693054199e-05,0.00016354384246369596,4.037886198148044e-05


==> [arXiv] SampleInfluence/figs/cifar10_compare_m0100.csv <==
baseline,sgd_all
0.19379999999999997,0.1775
0.1733,0.15349999999999997
0.18899999999999995,0.15890000000000004
0.1745,0.17290000000000005
0.16779999999999995,0.15169999999999995
0.1633,0.1562
0.1745,0.1583
0.15490000000000004,0.1594
0.17910000000000004,0.15539999999999998
0.15949999999999998,0.15590000000000004
0.17320000000000002,0.16110000000000002
0.15780000000000005,0.15349999999999997
0.1604,0.15649999999999997
0.15790000000000004,0.15180000000000005
0.15690000000000004,0.14670000000000005
0.16779999999999995,0.15880000000000005
0.16010000000000002,0.15800000000000003
0.17279999999999995,0.15739999999999998
0.18179999999999996,0.15590000000000004
0.19299999999999995,0.14880000000000004
0.15659999999999996,0.16620000000000001
0.1502,0.14690000000000003
0.16479999999999995,0.15469999999999995
0.1543,0.15559999999999996
0.17669999999999997,0.16379999999999995
0.14959999999999996,0.14590000000000003
0.16390000000000005,0.15039999999999998
0.16490000000000005,0.17930000000000001
0.15269999999999995,0.14700000000000002
0.18600000000000005,0.15900000000000003


==> [arXiv] SampleInfluence/figs/cifar10_miss.csv <==
k,baseline,icml,random,sgd_all,sgd_last,ae,iso,baseline_std,icml_std,random_std,sgd_all_std,sgd_last_std,ae_std,iso_std
1.0,0.16770333333333334,0.16648,0.16771666666666665,0.16814333333333337,0.16488000000000003,0.16654333333333338,0.16652666666666663,0.012334598583748968,0.011269469079479,0.012155631982290723,0.012582174781102917,0.010107139390879432,0.011697141626150478,0.012187751592844718
3.0,0.16770333333333334,0.16799999999999998,0.16685666666666663,0.16580000000000003,0.1613933333333333,0.16698000000000002,0.16611666666666666,0.012334598583748968,0.012972098262553104,0.011441115427362075,0.010783258629313614,0.008133877031007755,0.012409630668691697,0.011639189070645014
6.0,0.16770333333333334,0.16749666666666668,0.16732333333333332,0.16374333333333332,0.15888333333333332,0.1664266666666667,0.16651999999999997,0.012334598583748968,0.013294472117722046,0.011431205341325797,0.009926586635003093,0.008097657411594766,0.012250168252812785,0.011704426513076157
10.0,0.16770333333333334,0.16697,0.1674166666666667,0.1614366666666667,0.15715666666666664,0.16740666666666665,0.16633333333333328,0.012334598583748968,0.011649296116074993,0.012364332663844914,0.008513302662434961,0.0077949848549493045,0.012408489925136833,0.010848235903695234
30.0,0.16770333333333334,0.16832333333333332,0.16717666666666664,0.15937000000000004,0.1557433333333333,0.1672866666666666,0.16735333333333338,0.012334598583748968,0.01349297800915557,0.011137225367607893,0.008447885336974381,0.006486996394497398,0.012037268054763177,0.011360479254366366
60.0,0.16770333333333334,0.16648333333333334,0.16856,0.15782,0.15615333333333334,0.16666666666666666,0.16817,0.012334598583748968,0.014294662951216758,0.013014571320895162,0.007983123866423884,0.00685369648843276,0.012844306996573324,0.013403013342777314
100.0,0.16770333333333334,0.1668666666666666,0.16723999999999997,0.1572333333333334,0.15858333333333335,0.16724333333333327,0.16613999999999998,0.012334598583748968,0.012338350330935211,0.012410038947024556,0.008104991603258383,0.009804287610813726,0.011640523565926441,0.009759938524396557
300.0,0.16770333333333334,0.16628666666666667,0.16717333333333334,0.15591333333333332,0.16210000000000002,0.16696666666666665,0.1664733333333333,0.012334598583748968,0.01374364661297074,0.01187170117922824,0.007343374943141304,0.010133081137212582,0.010998313001951206,0.01135435109941951
600.0,0.16770333333333334,0.16533666666666663,0.1686533333333333,0.15597,0.16565666666666665,0.16644666666666671,0.16849333333333325,0.012334598583748968,0.010868194677845791,0.0135370290520319,0.0067463644530467845,0.01181088998434165,0.01083195068099719,0.011292325811019728
1000.0,0.16770333333333334,0.16507333333333332,0.16661666666666664,0.15661999999999995,0.16820666666666664,0.16673666666666667,0.16711666666666666,0.012334598583748968,0.012073025948599448,0.013922310232939874,0.006707875967845557,0.01396077680105548,0.012300500893143423,0.011374799143525812
3000.0,0.16770333333333334,0.1618366666666666,0.16665333333333338,0.16059333333333334,0.17381,0.1660033333333333,0.16791999999999993,0.012334598583748968,0.007849691430594939,0.01286612434090217,0.007876840878310433,0.014856566449441349,0.011551002361507664,0.011680736278163292
6000.0,0.16770333333333334,0.1629866666666667,0.1673766666666667,0.16121666666666665,0.17976666666666666,0.16628333333333328,0.16649,0.012334598583748968,0.008360292392547571,0.012351509579354616,0.007705326440557571,0.01649701656529312,0.011339931902597805,0.009838677079092828
10000.0,0.16770333333333334,0.1704533333333333,0.16800999999999996,0.16599999999999998,0.18478000000000003,0.16694333333333328,0.16544333333333333,0.012334598583748968,0.009098158543842206,0.015662957362303366,0.010370117324955077,0.01999322218486388,0.012121954829518592,0.008883756087501629


==> [arXiv] SampleInfluence/figs/cifar10_miss_all.csv <==
k,baseline,icml,random,sgd_all,sgd_last,ae,iso,baseline_std,icml_std,random_std,sgd_all_std,sgd_last_std,ae_std,iso_std
1.0,0.16770333333333334,0.16490666666666667,0.16699333333333335,0.16468,0.16430999999999998,0.16474666666666665,0.16671666666666668,0.012334598583748968,0.009206118738220914,0.011925964205137555,0.01033935523457177,0.009188882775760422,0.010919851443840969,0.01136659090883845
3.0,0.16770333333333334,0.16399333333333332,0.16638999999999998,0.16464,0.16137333333333329,0.16814666666666672,0.16675666666666666,0.012334598583748968,0.009979009080175356,0.010427730657562393,0.01097580976511528,0.010888462803454955,0.012533920199026143,0.014238087028186842
6.0,0.16770333333333334,0.16562666666666667,0.16765000000000002,0.16376666666666667,0.16068999999999997,0.16427666666666665,0.16480333333333338,0.012334598583748968,0.010512339838917344,0.011324361644996457,0.008670768260207531,0.010328321903065044,0.010635904077959507,0.009430499574371575
10.0,0.16770333333333334,0.1667833333333333,0.16632333333333332,0.16154666666666664,0.16087333333333334,0.16576666666666665,0.16743000000000002,0.012334598583748968,0.011753299773066092,0.009854463737594023,0.008279079390581742,0.010603550767968655,0.009888961298111936,0.011663451461724351
30.0,0.16770333333333334,0.16575000000000004,0.1641133333333333,0.16529999999999997,0.15987333333333328,0.1667,0.16512000000000004,0.012334598583748968,0.011301968855026979,0.00973782088331653,0.011288548770029452,0.008372531808771398,0.01103077513142208,0.009563974069391867
60.0,0.16770333333333334,0.16463666666666665,0.16496666666666662,0.16010666666666665,0.15824666666666662,0.16702,0.16549666666666665,0.012334598583748968,0.007811209182251421,0.011805940124455242,0.007876290723148518,0.00788727808280877,0.011092952717829467,0.009608658710882708
100.0,0.16770333333333334,0.16865333333333335,0.17001333333333332,0.16143666666666662,0.15846,0.16387666666666664,0.16501,0.012334598583748968,0.013623820642128581,0.013590799175259051,0.007670831477457679,0.007298109344206892,0.008782850081582595,0.008784165678461813
300.0,0.16770333333333334,0.1644533333333333,0.16672,0.15997000000000003,0.16267000000000004,0.16564000000000006,0.16657666666666665,0.012334598583748968,0.009331585550638705,0.010786825297556275,0.007899795355999207,0.009317336887043785,0.01077931970642551,0.010285643176561957
600.0,0.16770333333333334,0.16610666666666668,0.17057666666666668,0.16273333333333337,0.16402999999999998,0.1680833333333334,0.16775333333333328,0.012334598583748968,0.008527716901700925,0.012084168247017343,0.008644433019129842,0.007266184234750267,0.014618414946756553,0.013562613645197183
1000.0,0.16770333333333334,0.16521666666666665,0.16933666666666666,0.16183999999999993,0.16787,0.16866333333333333,0.16586999999999996,0.012334598583748968,0.010512376303936016,0.010652432690339891,0.006050818126501573,0.011182490777997534,0.012052177765403594,0.010132888696385314
3000.0,0.16770333333333334,0.17047999999999996,0.16855333333333336,0.16638333333333336,0.17672,0.17284999999999998,0.16985333333333336,0.012334598583748968,0.008318269050710005,0.011199545625703845,0.00715430328931864,0.016129773711989884,0.00861428077864503,0.00925842799231538
6000.0,0.16770333333333334,0.17934333333333338,0.17622333333333326,0.17269000000000004,0.1814966666666666,0.17467000000000002,0.1741066666666667,0.012334598583748968,0.0094288805745374,0.011281066241962926,0.012432681394882874,0.01067905998776214,0.011112579958467485,0.009488833203063244
10000.0,0.16770333333333334,0.2052433333333333,0.18477666666666667,0.1811866666666667,0.19504000000000002,0.18561666666666668,0.17653,0.012334598583748968,0.012095004019107321,0.014347466288125199,0.012046292191191254,0.010066962468060233,0.012288289366529238,0.009633869073914865


==> [arXiv] SampleInfluence/figs/mnist_compare_m0100.csv <==
baseline,sgd_all
0.008600000000000052,0.006399999999999961
0.00880000000000003,0.008099999999999996
0.008399999999999963,0.006900000000000017
0.007399999999999962,0.007299999999999973
0.008099999999999996,0.006800000000000028
0.007199999999999984,0.008199999999999985
0.007800000000000029,0.007099999999999995
0.008499999999999952,0.007299999999999973
0.008000000000000007,0.007800000000000029
0.009000000000000008,0.007600000000000051
0.007499999999999951,0.006800000000000028
0.008199999999999985,0.007900000000000018
0.011299999999999977,0.008299999999999974
0.008499999999999952,0.007000000000000006
0.009000000000000008,0.008199999999999985
0.007800000000000029,0.00880000000000003
0.008600000000000052,0.007900000000000018
0.009700000000000042,0.008000000000000007
0.007099999999999995,0.007199999999999984
0.009399999999999964,0.008399999999999963
0.009299999999999975,0.007499999999999951
0.009399999999999964,0.008700000000000041
0.007299999999999973,0.00770000000000004
0.008399999999999963,0.008000000000000007
0.006900000000000017,0.006700000000000039
0.009600000000000053,0.007199999999999984
0.008000000000000007,0.007399999999999962
0.007499999999999951,0.00649999999999995
0.014800000000000035,0.00990000000000002
0.008399999999999963,0.007900000000000018


==> [arXiv] SampleInfluence/figs/mnist_miss.csv <==
k,baseline,icml,random,sgd_all,sgd_last,ae,iso,baseline_std,icml_std,random_std,sgd_all_std,sgd_last_std,ae_std,iso_std
1.0,0.008616666666666661,0.008596666666666674,0.008649999999999991,0.008066666666666673,0.008050000000000005,0.008653333333333336,0.00860333333333333,0.0014749199601635722,0.001443718193492847,0.0015405085740321832,0.0008791409948858554,0.0008659291733931443,0.00152419013103863,0.0014932031193228786
3.0,0.008616666666666661,0.00863333333333333,0.008619999999999994,0.007823333333333338,0.007886666666666672,0.008660000000000004,0.008639999999999997,0.0014749199601635722,0.0014965144688761146,0.0015195174672682616,0.0006322886120189768,0.0007102738126165781,0.001538960688256849,0.0015276561567752547
6.0,0.008616666666666661,0.008599999999999993,0.008639999999999991,0.007650000000000005,0.007650000000000005,0.008659999999999998,0.008599999999999997,0.0014749199601635722,0.0014153915830374714,0.0015538339679644045,0.0005451299539253533,0.0005942782737629398,0.0015195613402119296,0.001531665759883666
10.0,0.008616666666666661,0.008483333333333336,0.008593333333333331,0.0076199999999999974,0.007606666666666665,0.008693333333333334,0.008613333333333329,0.0014749199601635722,0.001455583121028212,0.0014856947495663132,0.0005617828762075242,0.0005819125554773895,0.0015433585311117894,0.0015070353531206797
30.0,0.008616666666666661,0.008463333333333338,0.008589999999999997,0.0074833333333333306,0.007473333333333332,0.008679999999999998,0.008666666666666675,0.0014749199601635722,0.0014185634360937885,0.0015295642080889215,0.0006532397892215504,0.0006767241354906449,0.0015308820986607704,0.0015067256625617804
60.0,0.008616666666666661,0.008296666666666671,0.00864333333333333,0.00763,0.007663333333333326,0.008660000000000001,0.008620000000000001,0.0014749199601635722,0.0011597365601242764,0.001508129820524605,0.000719328390468032,0.0006600420862002403,0.0015311433636338583,0.0015122610004008389
100.0,0.008616666666666661,0.008186666666666653,0.008586666666666664,0.007650000000000001,0.007753333333333334,0.008620000000000006,0.008599999999999997,0.0014749199601635722,0.0010531645434382762,0.0015043787939064991,0.0007526619427073546,0.0007406003570677625,0.0015451860729374964,0.0015314481164353366
300.0,0.008616666666666661,0.007976666666666668,0.008676666666666673,0.007810000000000006,0.008176666666666669,0.008646666666666672,0.008646666666666669,0.0014749199601635722,0.0007636243986556533,0.0015257093068107301,0.0006808573027196345,0.0009050537123410088,0.0015289938594455624,0.0015132158544709433
600.0,0.008616666666666661,0.007666666666666666,0.008686666666666672,0.007856666666666663,0.008636666666666655,0.008599999999999997,0.008653333333333336,0.0014749199601635722,0.0004606758320361766,0.0015121140462573963,0.000644299792194766,0.0009843723324478827,0.0015496236102142155,0.0014860985461566476
1000.0,0.008616666666666661,0.007656666666666663,0.008703333333333337,0.007883333333333343,0.009060000000000009,0.008676666666666659,0.008676666666666655,0.0014749199601635722,0.000545089187401671,0.0015076434886566901,0.0006723507682419789,0.0011377170122662307,0.0016416827410380584,0.0015827577901315788
3000.0,0.008616666666666661,0.008433333333333333,0.008516666666666665,0.008253333333333335,0.00980666666666667,0.008746666666666677,0.008700000000000008,0.0014749199601635722,0.0005647024782032593,0.0011653564070942212,0.0009182350219609096,0.0014018876163547768,0.001734499607635836,0.0015211837495845136
6000.0,0.008616666666666661,0.009403333333333335,0.00854333333333334,0.00849333333333333,0.00999666666666666,0.008723333333333324,0.008523333333333327,0.0014749199601635722,0.0009710761498919224,0.0011062499215317007,0.0009605322598550313,0.0014575054793112025,0.0015679462859280616,0.0012306321771981953
10000.0,0.008616666666666661,0.010326666666666673,0.008383333333333338,0.008510000000000002,0.010116666666666663,0.00847,0.008563333333333334,0.0014749199601635722,0.0011826335959299551,0.0010485174719044351,0.0009795747376625536,0.0014864013216116755,0.0010896941466913277,0.0014001150746357231


==> [arXiv] SampleInfluence/figs/mnist_miss_all.csv <==
k,baseline,icml,random,sgd_all,sgd_last,ae,iso,baseline_std,icml_std,random_std,sgd_all_std,sgd_last_std,ae_std,iso_std
1.0,0.008616666666666661,0.008573333333333325,0.008700000000000005,0.00817000000000001,0.008156666666666671,0.008593333333333335,0.00864,0.0014749199601635722,0.0015455168139564914,0.001571411255315853,0.0008544588931013573,0.0008484037298885956,0.001516340624295497,0.0015681411501094723
3.0,0.008616666666666661,0.008716666666666676,0.008653333333333336,0.007913333333333328,0.007929999999999993,0.00874,0.008649999999999998,0.0014749199601635722,0.0015739723278663052,0.0017294957518177282,0.0005903294748603461,0.0006578500335689604,0.0017147594583497615,0.0014509192488442125
6.0,0.008616666666666661,0.00872666666666666,0.008733333333333341,0.007620000000000001,0.00767000000000001,0.00866333333333335,0.008556666666666667,0.0014749199601635722,0.0016970431802271794,0.0016807405775100736,0.0004742713709821904,0.0006388270501473751,0.0016390003728560406,0.0014552624810970935
10.0,0.008616666666666661,0.008586666666666671,0.008686666666666669,0.007706666666666669,0.007653333333333334,0.00874,0.008603333333333341,0.0014749199601635722,0.0014593910449986354,0.0015976510535435746,0.0007706851208863228,0.0006108645967442876,0.001579366961791974,0.0015232603921267803
30.0,0.008616666666666661,0.008660000000000001,0.008616666666666661,0.007606666666666669,0.007690000000000004,0.008666666666666675,0.008680000000000005,0.0014749199601635722,0.0017871019370291521,0.0014530619012584837,0.0006702901527613845,0.0007091544260596661,0.0015923427883328175,0.0014538225476309022
60.0,0.008616666666666661,0.008413333333333344,0.008603333333333341,0.007603333333333333,0.007790000000000004,0.008769999999999997,0.00863,0.0014749199601635722,0.0012523932644696281,0.0013636918843916114,0.0007327952571413805,0.0006336928803976563,0.0015872722933804788,0.0013616534067081745
100.0,0.008616666666666661,0.008409999999999999,0.00881333333333335,0.007706666666666672,0.007916666666666676,0.008676666666666666,0.008683333333333328,0.0014749199601635722,0.0012028715642162199,0.0015800281291448214,0.0007775745766305723,0.0006772903529670426,0.0014847409051937438,0.0013798751956447268
300.0,0.008616666666666661,0.00839666666666667,0.008759999999999997,0.00806666666666666,0.008543333333333325,0.008620000000000001,0.008763333333333338,0.0014749199601635722,0.0011379757857216898,0.0014093970341958254,0.000683292681717648,0.000891322363432858,0.0016513428878743841,0.0013857569131064226
600.0,0.008616666666666661,0.008496666666666682,0.00883333333333334,0.008236666666666666,0.009096666666666661,0.008753333333333339,0.008726666666666667,0.0014749199601635722,0.0007743742993898724,0.001501406747760983,0.000942154740770094,0.0011157907012020237,0.0018322542278721903,0.0014082928988278203
1000.0,0.008616666666666661,0.008843333333333333,0.008660000000000001,0.008573333333333322,0.010156666666666658,0.009123333333333324,0.008880000000000002,0.0014749199601635722,0.000660143082133631,0.0013783081416480546,0.0010427314557875926,0.0013639851742433178,0.002788031962195247,0.001781834260904559
3000.0,0.008616666666666661,0.010940000000000005,0.008769999999999997,0.00947666666666667,0.012319999999999994,0.009210000000000006,0.008793333333333327,0.0014749199601635722,0.001827128895289001,0.0013765052367015142,0.0012716612057549843,0.0023320091480666856,0.0018669672377057604,0.0014975387214433613
6000.0,0.008616666666666661,0.012923333333333335,0.008830000000000005,0.010436666666666669,0.013753333333333324,0.00953666666666666,0.00881333333333334,0.0014749199601635722,0.0020238055462145836,0.0013888004416281977,0.0015337282100236118,0.003167726138555681,0.0013790052775662406,0.0010812749675986992
10000.0,0.008616666666666661,0.01542,0.009013333333333337,0.01086333333333334,0.014833333333333329,0.01018,0.009330000000000005,0.0014749199601635722,0.0022725022918947003,0.0013323496371281634,0.0016640279110906968,0.0036933574006436077,0.0013057309574844758,0.0015431893381349278


==> [arXiv] SampleInfluence/mnist_loss_diff.csv <==
true,proposed,icml
0.0002027750015258789,0.00017929308852086435,0.000808910506311804
0.0001226365566253662,0.00012202417847874075,0.0003219535947573604
0.005264699459075928,0.002269599111462536,-0.0013030321383848786
0.0005457103252410889,0.0005389583057881157,0.001511173584149219
0.0008194148540496826,0.0008087374652871626,0.0004156547477032291
-0.03324224054813385,-0.03335388886042436,-0.002481470724014798
3.5136938095092773e-05,3.5185763552577024e-05,8.081422314717202e-05
-0.0026292800903320312,-0.00264133092082577,-0.0008491661296284292
-3.695487976074219e-05,-3.809696016493691e-05,4.346133064245805e-05
-0.0003648102283477783,-0.0003530592389452343,-0.0012547075899783523
5.885958671569824e-05,5.695544967841308e-05,0.00019301490581710823
-1.3530254364013672e-05,-1.3407031470842668e-05,-2.9913949801994023e-05
0.002496063709259033,0.0022905560987886873,0.00013235102844191715
0.00027313828468322754,0.00027115117755498674,0.0005729979899479076
0.00010162591934204102,9.436994741267615e-05,-0.0003062786196824163
1.800060272216797e-05,1.8142266899741742e-05,2.217113724327646e-06
-5.692243576049805e-06,-5.623391488862561e-06,-1.802215911084204e-06
0.0010468661785125732,0.0007742449578104971,0.0018388813023921102
0.009615480899810791,0.007477158409628248,0.00011779870841564843
0.0003916621208190918,0.0003908622928985937,0.00011968033901212038
0.0023541152477264404,0.002017190226531953,0.007059148508124054
0.0006516575813293457,0.0006384022769036747,0.0024601910245837643
0.0009219646453857422,0.0009203369858951738,0.00022852582074847305
0.00011467933654785156,6.257340687889742e-05,0.0004152653517667204
0.0001347661018371582,0.00013451343368134822,7.455016850144603e-05
0.00018027424812316895,0.00017884481937131537,0.0005696748287300579
0.005647927522659302,0.005256270995460638,0.0035381792159751057
-7.134675979614258e-05,-7.112852529704723e-05,-8.282763981696917e-05
7.656216621398926e-05,7.602826906988067e-05,0.00019591933145420625
2.9146671295166016e-05,2.9051164164074848e-05,0.00011609078392211813
5.704164505004883e-05,5.6434153253199263e-05,1.3530969736166299e-05
0.0006531178951263428,0.0006399438084153137,0.002027815391193144
2.7745962142944336e-05,2.7744566237689346e-05,0.00014839347331871978
0.014249175786972046,0.013559122250196025,0.0029775173228699715
0.00012069940567016602,0.00012035369062569805,0.000290468254534062
7.599592208862305e-06,7.65261723460041e-06,1.452286515814194e-05
-0.0036980509757995605,-0.003605276207347191,-0.011986085902899504
0.0004563629627227783,0.0004595667132892169,7.964488362631528e-05
0.00010544061660766602,0.00010356034514789612,0.0003687734517734498
0.0,1.1395025345364783e-07,-7.345494361743476e-07
-0.00023600459098815918,-0.00024709868919206806,9.456089508603328e-05
0.0008248984813690186,0.0008098054363965538,0.0026169671211391686
0.0006836950778961182,0.0005575834360554336,0.00046808075479930265
0.0002663731575012207,0.00025981865888845816,0.0006150087947025895
-2.7000904083251953e-05,-2.70271058448389e-05,-1.3530467767850496e-05
0.0005778074264526367,0.0005774124602523882,8.718286242583418e-05
0.0002480447292327881,0.00024069479354506967,0.0005722346276161261
0.00010460615158081055,0.00010373155534903511,0.0003592052232124843
-4.988908767700195e-05,-4.923399398341487e-05,-2.8943670622538774e-05
1.8090009689331055e-05,1.7729034575544707e-05,0.00036223069502739236
-9.66489315032959e-05,-9.623120177973561e-05,-0.00015533543344645295
-5.364418029785156e-07,-6.48928403207985e-07,3.6274991998652695e-07
0.00041675567626953125,0.0004123796093569688,0.0010421560247777962
0.0003368556499481201,0.00033218062136061894,0.0009573846036801115
0.0020906031131744385,0.002041903945395186,0.0004666214410099201
-0.0036462247371673584,-0.0037646771363954333,-0.0003113774330995511
-0.0017303228378295898,-0.0016881944579337435,-0.002632968827383593
9.062886238098145e-05,9.034789451160646e-05,0.0002688497589042527
2.9295682907104492e-05,2.8156615391617767e-05,0.00015684847319789698
-2.4437904357910156e-06,-2.377129306170887e-06,3.7720762702520007e-06
9.447336196899414e-06,9.507807998182988e-06,1.688134169398836e-05
0.001194387674331665,0.001198596549428217,3.8394309649447676e-05
2.181529998779297e-05,2.181336204920819e-05,3.0494923521473538e-05
0.0008217692375183105,0.0008129096456739001,0.00037488907852093687
0.00045421719551086426,0.0004428323307211131,0.0016800374496961012
7.62939453125e-06,7.768596867153716e-06,2.295456313731847e-05
0.0019028782844543457,0.0018705472607955253,0.00016449905160698108
-0.0007258951663970947,-0.0007142225209564407,-0.002906453129835427
0.0004889070987701416,0.0004767437608680876,0.0018853833060711621
0.0004380941390991211,0.00043342533519435055,0.0011246831215976272
7.50422477722168e-05,7.394185919529555e-05,0.00021114343107910826
4.374980926513672e-05,4.352875777828432e-05,0.0001281530717824353
0.0001818537712097168,0.00018072623189512683,0.0006838486446940806
-0.0003294646739959717,-0.0003274874401835682,-0.00026975608081556855
0.0004068613052368164,0.0003987483182878247,-0.00010919891647063196
0.00015553832054138184,0.00015602889564428698,9.198352126986719e-06
-0.00013273954391479492,-0.00013089663592641342,-0.00027775298382039183
1.0669231414794922e-05,1.079169318553927e-05,7.639057130290894e-06
-1.2040138244628906e-05,-1.4627945627640063e-05,-7.089944556355477e-06
-0.00010582804679870605,-0.00010521456908671753,-0.0002677333090105094
-0.0068638622760772705,-0.017704561866232274,-2.4815995689664305e-06
3.24249267578125e-05,3.2345940545099015e-05,0.00017663308113696985
0.0009710788726806641,0.0008383690956874775,0.001629525857279077
0.00035881996154785156,0.0003589926112694706,0.00010711504743085242
0.0004298985004425049,0.0003418217766359618,0.001021068338304758
-9.34600830078125e-05,-9.203178957528234e-05,-0.0002138220111373812
0.0018513500690460205,0.0018324069887734567,0.0011797060616663658
3.376603126525879e-05,3.346908537192217e-05,-4.4016610845574176e-05
0.00024005770683288574,0.00023868223686468153,0.0007851690301322378
0.000565648078918457,0.000547030616425138,0.0010843982442747802
4.8100948333740234e-05,4.804479659081734e-05,4.146347211644752e-05
2.536177635192871e-05,2.5508904272712083e-05,-1.8963826296385377e-05
6.279349327087402e-05,6.276801316975334e-05,1.9569054511521245e-05
3.8743019104003906e-05,3.864745134872703e-05,4.1976860011345707e-05
0.00014704465866088867,0.00014354528877979667,0.0002203394059324637
9.882450103759766e-05,9.8461785682058e-05,0.00019336993329488906
0.002091139554977417,0.0020664331062795844,0.001775363894412294
-0.0050585269927978516,-0.005070771497906907,-0.000906135345576331
0.014133632183074951,0.012565493894733559,2.5413704752281773e-05
8.401274681091309e-05,8.364822899627986e-05,9.986207802285207e-05
-0.00017759203910827637,-0.0001738566525875893,-0.00017448697733925655
0.000399172306060791,0.0003968351715245091,0.0006413203582633286
0.0005274116992950439,0.0005157677824542432,0.0012433424254413693
7.18235969543457e-06,7.256208105349256e-06,1.9977025567641248e-05
0.00027930736541748047,0.00027724838431607924,0.0006827046746911946
0.00014963746070861816,0.00014701422394402416,0.0006568956249975599
0.003358989953994751,0.0033212481597814396,0.0005005146161420271
-0.008097857236862183,-0.008131900148009005,-0.0001457675252459012
-0.0002427995204925537,-0.00023974414505235355,-0.00030669934261823073
-2.473592758178711e-06,-2.650931787662308e-06,-0.00012831056388677099
7.098913192749023e-05,6.951106121321098e-05,0.0007394732185639441
-3.8504600524902344e-05,-3.840088026433742e-05,-1.202675273816567e-05
-0.0017178654670715332,-0.0015253690934310174,-0.0018908595503307878
0.0004513561725616455,0.00045053547149059815,0.0001750678899406921
0.0003523528575897217,-0.00026610250675326294,0.00032105202524689957
0.00031685829162597656,0.00030337850519504116,0.001094905401696451
1.3530254364013672e-05,1.3593511684071499e-05,-4.936945642839418e-06
0.00010064244270324707,9.82388747864402e-05,0.0007529319886816666
9.626150131225586e-06,9.646782466040817e-06,2.157695147616323e-05
-2.428889274597168e-05,-2.4615725628118834e-05,1.730461051920429e-05
3.0666589736938477e-05,2.95136990824189e-05,-0.00028517326049041
0.0001754462718963623,0.0001711579492215967,0.00039991409408685286
0.0010944604873657227,0.0011007602491790855,0.0006978416163474321
3.483891487121582e-05,3.533899128439876e-05,3.358443755132612e-06
0.0013662278652191162,0.0013574173052363883,0.0008029111410723999
0.008667945861816406,0.008647249986156676,0.0015633809103746898
4.5686960220336914e-05,4.203906006982876e-05,0.0003776293300325051
0.000456005334854126,0.00041515845846156304,0.001994337806245312
8.392333984375e-05,8.217437828545879e-05,0.0002224666606343817
0.0016078650951385498,0.001602485661204885,0.0005211427138419822
-1.4007091522216797e-06,-1.3031838079706209e-06,6.444277096306905e-07
0.00011432170867919922,0.0001142010537047889,1.8699159409152343e-05
4.488229751586914e-05,4.3823837358455304e-05,0.00020600823947461322
-6.29127025604248e-05,-6.241074302270813e-05,-6.422575243050232e-05
0.00012138485908508301,0.0001212009793802335,2.247515061753802e-05
0.00015375018119812012,0.00015255947591858875,0.0004147731693228707
-0.00010228157043457031,-0.0001014710187533163,-0.00013025190608459525
-0.0730748325586319,-0.06368445222892971,-0.06504678739875089
0.0001163482666015625,0.00011009477736150632,0.00013697786605916916
0.0008477866649627686,0.0005607683443249291,0.002164559082593769
9.500980377197266e-05,9.443020122663918e-05,0.0002544457564363256
0.0002607107162475586,0.0002593989284394282,0.0005051009837188758
2.524256706237793e-05,2.5191599044142636e-05,0.00011033548456907738
0.00010985136032104492,0.0001027902911711797,0.0002509778409148566
0.0008141696453094482,0.00027291626118001376,0.00027215056485147216
0.012361407279968262,0.009961207112264947,0.009580884343013168
0.003736257553100586,0.0035045699199019527,0.00022743589863239322
0.00025922060012817383,0.0002576172340357477,0.0008942995796678587
4.7534704208374023e-05,4.740128621818177e-05,8.801412048342172e-05
-0.004104912281036377,-0.004320496262895635,-0.0004292030888609588
3.6329030990600586e-05,3.6274456894672045e-05,2.2239344270928997e-05
0.0001221001148223877,0.00011969704564823074,0.0002118225154117681
-0.008239388465881348,-0.008469566453845823,-0.004946135370992124
-0.0014713406562805176,-0.0014046385959547729,-0.0016161674069007858
0.006271272897720337,0.006131711487222234,0.0005537939933128655
0.00015822052955627441,0.00015784881276896973,0.00037734112091129644
0.00015807151794433594,0.00015464048415452655,0.00039038904127664865
3.129243850708008e-05,3.094465248840421e-05,-8.858480301569215e-05
1.4722347259521484e-05,1.473783194702669e-05,2.2189756455190944e-05
-0.0023430585861206055,-0.0023272632310754244,-0.0009540122852195054
-0.00014340877532958984,-0.0001416282124263373,-0.00026246853407428715
0.0005611777305603027,0.0005512148019636785,0.0014199717415613123
0.00011324882507324219,0.0001126924048034469,0.0002698171162046492
0.00024068355560302734,0.00024009575579573037,3.3739115278876854e-05
0.0003421306610107422,0.00033964816393664644,0.0010323897170019336
7.724761962890625e-05,7.402104771245012e-05,0.00036679363271105106
-0.00023686885833740234,-0.00023467146178501096,-0.0005712643878359814
0.00019940733909606934,0.0001970338609286227,0.0003614676838333253
0.0001138448715209961,0.00011170966055702346,8.630039636045694e-05
1.2516975402832031e-05,1.2523445232268827e-05,1.2640015993383714e-05
-0.02739711105823517,-0.02653550247952723,-2.3967486845322127e-06
0.0009333789348602295,0.0006845930781303143,0.0013781452574767171
0.00034564733505249023,0.0003388348523441037,0.0011088226435822435
0.0001246035099029541,0.00011228100900154675,0.00012580887821968644
4.7147274017333984e-05,4.700406077106808e-05,8.338666935742367e-05
3.358721733093262e-05,3.330705104309164e-05,4.430659555509919e-05
9.506940841674805e-06,9.43201866917514e-06,-3.6400194130692397e-06
0.006652325391769409,0.007057660700171264,5.1233950107416606e-05
7.18235969543457e-06,7.25937308434816e-06,2.956119682494318e-05
0.0003972649574279785,0.0003960405476775135,0.0004930052097188309
0.0011609196662902832,0.0011456935346792162,4.41556212172145e-05
0.00018543004989624023,0.00018529932626984745,9.000622914754785e-05
0.005871325731277466,0.0052146918936388405,0.0001388726868026424
0.0008307397365570068,0.0008142116420769732,0.00013137665329850278
0.0008691549301147461,0.000687213805996251,0.001183972262078896
0.0009107589721679688,0.0008955408377620426,0.0007640572579111904
1.570582389831543e-05,1.5777142083069832e-05,7.529952490585856e-06
-0.00037106871604919434,-0.00036518600065852687,-0.0006760388966358732
0.0003161132335662842,0.00031358440795623346,0.0011743751872563735
0.0011816620826721191,0.0011695206480982774,0.001680223827715963
1.2785196304321289e-05,1.2602273159380415e-05,-7.572581271233502e-05
1.9371509552001953e-06,2.016105324715241e-06,2.761958164683165e-06
0.00014293193817138672,0.00013454751211288454,0.0008010567020392045
9.924173355102539e-06,9.930541783928445e-06,2.0755078439833595e-05
7.084012031555176e-05,7.010933839365991e-05,4.8675041762180625e-05
5.960464477539062e-07,7.153493339059934e-07,8.696082280948758e-05
0.00014391541481018066,0.00013049073665016825,0.00029173359362175686
0.0004706084728240967,0.00043703266060007937,0.0007820407609688118
0.00010591745376586914,0.00010269223455996315,0.0008792387522407807
5.9604644775390625e-06,5.719115216824789e-06,-0.00015548044968454632


==> [arXiv] SampleInfluence/mnist_loss_diff_dnn.csv <==
true,proposed,icml
-0.001140788197517395,-0.0005865117979396928,-2.3333854442171288e-05
0.0008239299058914185,0.0008703123013947334,-3.219797363271937e-06
0.0012241601943969727,0.0018293830590118882,0.0001706926508632023
0.0010740309953689575,0.0009656393377554198,-1.1386315454728902e-05
0.001175612211227417,0.0011674144921039443,1.8971487224916928e-05
-0.009779810905456543,-0.00818294688579044,-0.00030581868762965316
-0.0011293292045593262,0.0001288271130852081,-5.827008535561617e-06
-0.0007437765598297119,-0.0005664068848659552,-1.0865297726923017e-05
-0.0004038214683532715,-0.00011892641698068476,-5.158120591659099e-05
-0.0008927583694458008,-0.0004765920578165607,-1.1813343039648316e-05
-0.0006112456321716309,-0.0006437827062063663,-9.781358276086394e-06
0.0003270953893661499,-0.0003222567563273061,6.06683471460201e-07
0.0015349388122558594,-0.00037974360351654467,-9.33426968913409e-06
0.0007647871971130371,0.0007442929163516965,-2.1810568796354345e-06
0.0006839185953140259,-0.00012081656095688223,-9.538677171804011e-05
-0.00042369961738586426,0.0001189525352401688,-7.918828905530973e-06
-0.0008377134799957275,-0.00030226774953462154,-3.6090406683797484e-06
-0.0013486295938491821,-0.0007090407301575398,-2.8458241467888003e-06
0.0025332272052764893,0.0009259958148049917,3.335368079206091e-05
0.0010614842176437378,5.371142376816348e-05,-1.0333954423913382e-06
0.0013299733400344849,0.0019864811420120527,4.932262520014774e-05
0.0020977407693862915,0.0018081462787085916,-9.980243012250867e-06
0.0009431838989257812,0.0005162589227438731,-4.6932912118791135e-06
-0.0011839717626571655,-0.0010388141902421921,-2.3432335642610268e-05
0.0005364269018173218,-0.0005296760855344474,-1.0619008698995457e-05
0.0006646662950515747,0.00028376336287692553,-1.3598462937807198e-05
0.006213754415512085,0.005036610539245887,-0.00011621034354902804
0.000426560640335083,-0.00030525524125778246,9.455250847167918e-08
0.0003007948398590088,-3.482061870727192e-05,1.2881368702437612e-05
0.0005688220262527466,-0.00036569096639368584,3.9826667205034026e-07
-0.0003687441349029541,-0.0011505049334300567,-2.19933992048027e-05
0.0009756684303283691,0.0007614338927669456,-1.8769548878481144e-05
3.6835670471191406e-05,-3.5055598868893748e-06,1.0086690883781558e-06
0.005605235695838928,0.0031139120965963233,4.989350127289072e-06
0.001278206706047058,0.0008688238223021472,-1.8486106091586408e-06
-5.130469799041748e-05,-0.0009710595012262503,1.39034195711929e-07
-0.0008671879768371582,-0.002145898343442241,0.00037735437828814613
0.0016337335109710693,-0.0002749360043162597,-3.99924868816015e-06
-5.728006362915039e-05,-0.00010198853171459626,9.483524236202356e-06
-3.331899642944336e-05,-5.26076950373522e-05,-8.512243812930364e-08
0.0002484172582626343,0.000338500101529462,3.4590857057992253e-06
0.0006455779075622559,0.0007871800048815204,-1.8214128249383067e-05
-0.0005845576524734497,-0.00035111689517634663,-5.110326110298047e-06
-0.0008595436811447144,-0.0003405620628109317,-1.5296383680833968e-05
-0.0004420727491378784,-0.00013180090916648624,-7.649932949789218e-06
0.00105266273021698,0.0014744244914413687,-1.626275475246075e-06
-0.0008177012205123901,-0.0002688986086627665,-3.098908109677723e-08
-0.0001782923936843872,5.499805309227648e-05,-2.977194599225186e-05
-0.0006046295166015625,-0.0007315707926636606,-4.287412873509311e-06
0.0009672939777374268,0.0014649861080215487,0.00012501299133873544
-0.000717654824256897,-0.0006367300296233225,-2.170975102444572e-06
0.00010178983211517334,-8.20409696052593e-05,-2.1687412527171547e-06
0.0009502172470092773,0.0010832215207847186,-9.815505818551173e-06
0.0014755427837371826,0.0008941305227199339,-6.1902285597170705e-06
-0.0003733783960342407,9.915265979316245e-05,8.697928228684759e-07
0.0009499341249465942,0.00020211509287037166,9.753399717737921e-06
-0.0001690983772277832,-0.0010919958788144868,-2.108687149302568e-05
0.0003023296594619751,0.0011519607027184974,-8.122958533931523e-06
-0.0027936547994613647,-0.0005218484674765023,1.2292613132558471e-06
-1.7210841178894043e-05,-0.0008353718739539318,-1.8542504705010287e-07
0.0017005503177642822,0.00012801469355963493,-5.124765909840789e-06
0.003008231520652771,0.0008848171088175147,-2.516497197575518e-06
0.001742824912071228,0.000700729979140533,5.176388405061516e-06
0.0015773177146911621,0.00044161952788272194,-6.1589156030095185e-06
0.0009311288595199585,0.0007971929565246683,-6.389783826307393e-05
-0.0003232508897781372,-0.00056424700462685,6.065681361633324e-08
0.0011823326349258423,0.0008021045831333143,1.7646013693592975e-05
0.0003010779619216919,-0.0006106344476290816,-4.657466975913849e-05
0.0005705803632736206,0.00035571969685406664,-6.068866576242726e-05
0.0014166086912155151,0.000991428630331939,-5.096581680845702e-06
-0.0005813539028167725,-0.00019225572919367553,3.7509796356971493e-07
0.0015328526496887207,0.0016119251216696283,1.509307365040513e-05
0.0015490353107452393,0.0010818511867819324,-2.8799529809475644e-06
7.382035255432129e-05,-7.075439285927134e-05,1.88651562348241e-05
-0.0005879253149032593,-0.0010101546716396119,-2.0119518785577385e-05
0.0015516281127929688,0.0003813551820110205,1.0044706004919136e-05
1.8537044525146484e-05,-0.0002840954659154704,-6.134768188985617e-06
0.00026701390743255615,4.3140561401742155e-05,-6.851837988506304e-06
-0.0008358359336853027,-0.001035538749165426,-5.771078976977151e-05
-0.0003771185874938965,-0.0002962151857946082,-9.296615303355793e-07
0.0006031990051269531,0.007369160059578234,0.0002901912595120848
0.0003721266984939575,0.00011568589856551625,3.3488584449514747e-07
0.0027619004249572754,0.002907029439747931,0.00012959781073732302
0.000981852412223816,-0.00023357566604317986,-6.626357644563541e-06
-3.612041473388672e-05,-0.0003496433521104336,-1.3165656791898073e-05
-0.0002711266279220581,-0.00039781693949521475,-3.856664137629195e-06
0.002011522650718689,0.0017205762939011037,-4.751228971144883e-06
-0.0005751997232437134,-0.000226918668995495,-2.0115141251153545e-05
0.0015140920877456665,0.0013448260199584183,-2.9010400157858385e-06
0.0013306736946105957,0.0003615252957024495,-1.1986904974037316e-05
-0.0002900362014770508,-0.00019538865657978024,-4.695007746704505e-06
-1.996755599975586e-05,-0.0001276120554939553,-9.504469471721676e-06
-0.000754132866859436,-0.00024961814636057514,3.313729470733051e-07
-0.00017079710960388184,-0.00024678917485289277,-1.5501749385293805e-05
0.00010846555233001709,-4.435698334418707e-05,-6.888369040098042e-05
0.00041376054286956787,0.0005428593192300468,-3.867135537802824e-06
0.0018590092658996582,0.001337094451591838,-9.727413707878441e-06
0.0057946741580963135,0.0035866676873092733,0.00024732731599215186
0.000739365816116333,0.0012743939875599606,3.384237093086995e-05
-0.0003968179225921631,-0.00034509862647610136,1.2552571172363968e-06
-0.0008117705583572388,-0.0006560480355301478,-5.862081793566176e-06
0.0007010698318481445,0.0002432935894466937,-8.391968985961285e-06
0.0010895133018493652,0.0014964248174146634,-6.162875761219766e-06
-0.00021179020404815674,-0.0005380533394333043,4.979739020427587e-07
0.0006726086139678955,0.0005183023207882798,-3.838069724224624e-06
-0.0001863539218902588,-0.0002767752329828,-5.158640660738456e-06
0.0022466033697128296,0.0010159865637933763,-2.6436049802214257e-06
0.00042507052421569824,-0.00017116939889092462,-6.634894132730551e-05
5.543231964111328e-06,-0.0005769705620832609,-9.16187684651959e-06
-0.0005609691143035889,-0.0008104251208351343,-1.1831380488729337e-05
-0.0004709213972091675,-0.0006015245296748619,-7.66310197832354e-06
-0.001105383038520813,-0.0005964560394386353,-5.84713515763724e-06
-0.00043952465057373047,-0.00015707227133816566,-1.2285376506042667e-05
0.00016425549983978271,-0.0003388110496962327,-5.686139847966842e-06
0.0029192864894866943,0.0015853469600153865,0.0003602008799362011
-0.0009427964687347412,-0.0007013018273391938,-1.2843493486798252e-05
0.000987708568572998,0.0004657306954288742,1.695475006044944e-06
0.0009575039148330688,0.000633910484630178,1.0797303843901318e-05
0.0009128600358963013,0.0006202254580239241,-8.490388972859364e-06
0.00031509995460510254,0.0001797566675759299,1.2655256564357841e-05
-0.00027601420879364014,-0.0006701004668866519,-7.465916351065971e-05
0.0011777281761169434,0.0005553251085893862,-2.6794663563123322e-06
0.0018963664770126343,-0.00020524932879197874,-2.7453504808363506e-05
-0.00036872923374176025,9.64306977954266e-05,-1.4826305584847433e-06
0.001257970929145813,0.00031422645133716276,-1.108844238842721e-05
0.002552121877670288,0.0012056554054470324,-1.066158891262603e-05
5.200505256652832e-06,-3.0040391888803672e-05,2.3569630229758333e-07
-0.0014395266771316528,-0.0009407621834668592,-4.7564306260028386e-05
0.0003197789192199707,1.2201781242282516e-05,1.1541647393187304e-06
0.001549065113067627,0.0005274950470993645,-8.269903210020857e-06
0.0014628469944000244,0.00023588111573531013,-1.4584050495614065e-06
-0.0006090104579925537,-0.0007089998096137151,-4.2976431103625145e-07
-0.0008897781372070312,-0.0006623497768987362,-3.2302225235980584e-07
2.446770668029785e-05,-0.00042220601672852357,-9.274675157939782e-06
-0.0006891041994094849,-0.0005098735322184211,1.0553147916425587e-07
0.0017592757940292358,0.0016231136520855215,-2.274392481922405e-06
-0.0009942948818206787,-0.0010682834679209914,-1.7564395720910396e-05
-0.04642754793167114,-0.03870577056459297,-0.0006211170244205277
-0.0004243403673171997,-0.0009142459794747993,-4.0248416626127435e-05
-0.0014144927263259888,-0.0007077980363601454,-6.785644152841997e-05
0.00027213990688323975,6.668571470072489e-05,-1.5922913189569953e-05
0.0015879422426223755,0.001302520516974255,-3.49267915225937e-06
3.9905309677124023e-05,-0.0006755712765721,2.3653848415960965e-07
0.0004977583885192871,0.0002604664820319158,-2.4322445533471182e-05
0.00018650293350219727,-0.00013685829037967778,-4.1721653542481366e-06
0.0047026127576828,0.0004227773789898492,0.00019208130937840905
0.0026028305292129517,1.5173547162703423e-05,-1.1125520722998772e-05
0.000863686203956604,0.0012723931972595897,-3.3896975219249724e-06
-0.00017204880714416504,-4.207690308248863e-05,-7.548175726697082e-06
0.006049558520317078,0.0032744728681063863,0.0001334342940390343
0.00051155686378479,0.0006666679884347105,6.03037406222029e-06
-0.0004703700542449951,-0.000153231217263965,-4.42253086657729e-05
-0.0021148324012756348,-0.0022833544474008247,-1.791554161172826e-05
0.0004646182060241699,-0.00024633076268628436,-3.677758210869797e-05
0.00047451257705688477,-0.00018720807169302133,-6.234275278984569e-06
0.000831902027130127,0.0006780033038148762,-3.124203867628239e-06
-0.0003914088010787964,-6.958933718124172e-05,5.063511680418742e-06
-0.00029098987579345703,-0.0006412653579900507,-2.083578390738694e-05
-0.00013265013694763184,0.00011019755021152378,-1.0715358857851243e-05
0.001551017165184021,0.00018382514021141107,-1.1770593710025424e-05
-0.0035948753356933594,-0.002846872664713373,-2.693160298804287e-05
0.00038076937198638916,0.0008589574668803836,-1.2047220807289704e-05
0.000500410795211792,-0.00011133470832646704,-1.2009923175355652e-05
0.00073966383934021,0.0006036534063969156,3.778387783768267e-06
0.0008831769227981567,0.0011310969806436336,-5.145843933860306e-06
0.001043066382408142,0.0008385704824763709,3.344661736264243e-06
0.00011262297630310059,-0.00020662985652506903,-1.0279355096827203e-05
-0.00033323466777801514,0.0005119623926702842,2.062188501440687e-05
0.001226276159286499,0.000624047040977871,6.139425741480408e-06
-0.0005052387714385986,-0.0002740308805596215,-4.21555736920709e-06
-0.00042395293712615967,-0.0006068797892294244,-1.6112383345898706e-05
0.0016191601753234863,0.0008123048242669028,1.8648297045729124e-05
0.001901194453239441,0.0008706272171912135,-8.815495657472639e-06
-0.0004329085350036621,-0.0005994747160116277,-1.9084670893789733e-05
-0.0005581974983215332,-0.00028232316306457504,-6.062692773411982e-06
0.0004138350486755371,7.952087885314541e-05,-1.3234916750661795e-05
-0.00014671683311462402,-0.0006043693959236408,-8.596821830906264e-06
0.00012770295143127441,-0.0006702357373433188,-3.5554633486754026e-05
-0.0003997683525085449,0.0001001981402907859,1.2345723580153846e-06
-0.00029343366622924805,-0.00021733774396125226,-3.1562594158458525e-05
0.0013736188411712646,-0.0002536165941933177,-2.394303663777464e-07
0.0004559457302093506,-0.00022214171470807294,1.6770178876868158e-06
-0.0009493976831436157,-0.001328582750917917,-2.8936834064552388e-06
0.0016763657331466675,0.00031437509814054456,2.425403512916091e-05
-0.0038294345140457153,-0.002233720324747992,-4.5578549670608485e-05
0.001159369945526123,-0.000586028363936748,-2.1712867837777594e-05
-2.0563602447509766e-06,0.00014554343955751396,-1.1956217495026067e-05
-0.00020591914653778076,4.935350165624191e-05,-5.16164578812095e-06
0.0008821338415145874,0.0005258978492747699,-9.18321980861947e-06
0.00028915703296661377,0.0003969610495551024,-4.644687236577738e-05
-0.0002527087926864624,-0.00041495214678434434,-1.1598871533351484e-05
0.00011707842350006104,-0.000983752263394813,1.2742251872310818e-07
-0.0013150572776794434,-0.0008471543222219679,-1.781266336365661e-05
0.0014910697937011719,0.0005038382454148405,1.1649312666861534e-06
0.00031729042530059814,-0.0001629950342783104,5.546696053215783e-07
-2.7135014533996582e-05,0.0004627945251638721,-1.6912937985580356e-06
0.0006929785013198853,-0.0004436769434812503,1.3482146341630141e-05
0.0007198750972747803,0.000661195654192852,1.1113384580312413e-05
0.00012621283531188965,7.951762346522176e-05,1.402041503752116e-05
-0.0003314465284347534,-0.0007191884239546197,-1.1086981940024999e-05


==> adult_loss_diff.csv <==
true,proposed,icml
-0.0016013681888580322,-0.0014672414038503002,-0.0016376398503780364
-0.0007300972938537598,-0.0006968170794827694,-0.0006282150000333786
-0.0012215375900268555,-0.0011476708640011173,-0.001036080624908209
-0.0026652514934539795,-0.0025093406230459058,-0.003065905719995499
0.0021442770957946777,0.0018458206347842523,0.002433447763323784
0.007493078708648682,0.005982818888082993,0.005882707834243775
0.0002619028091430664,0.00022506102576918567,0.00026669874787330625
0.0011453628540039062,0.0008206591358392678,0.0008605602453462779
-0.0013263523578643799,-0.0012049595137958878,-0.0008142339810729026
-0.0021362006664276123,-0.0023518315782857496,-0.004475527554750443
-2.4497509002685547e-05,-3.153351942025503e-05,-3.64338792860508e-05
0.0004950165748596191,0.00045642919997047676,0.0005550595745444298
-0.0006577968597412109,-0.0006690106167528593,-0.00042509604245424273
0.0005576014518737793,0.0004946550586026449,0.0005182641092687845
0.00038892030715942383,0.00034843352377125303,0.0002720292843878269
0.0017316937446594238,0.0012908137162147618,0.0014043033868074417
0.0004858970642089844,0.0002681978925534244,0.0004574015736579895
0.0025322437286376953,0.0022236372233699125,0.0029513563215732576
-0.007085621356964111,-0.006599109555354039,-0.004509550184011459
0.00013238191604614258,7.120845602254743e-05,5.8969855308532716e-05
6.079673767089844e-05,5.198704840751913e-05,4.8417337238788606e-05
-0.0036084353923797607,-0.0034580123936978754,-0.004066088497638703
-0.0011706352233886719,-0.001206668742743217,-0.0011313487589359283
2.6285648345947266e-05,4.985232657507728e-06,8.820690214633942e-05
-0.0013759434223175049,-0.0013335098033911241,-0.0016933301091194154
-0.00023418664932250977,-0.0016959437848570365,-0.0029178397729992867
-0.00359150767326355,-0.003945415064070746,-0.004852271974086762
0.0029998421669006348,0.0021776164657944315,0.0029050705675035715
-0.0005091428756713867,-0.0005624388617853696,-0.0005726815015077591
0.0008247494697570801,0.0007626898515911513,0.0010133809596300125
0.0004063248634338379,0.00038410507316225196,0.00029147755820304157
0.004624545574188232,0.0038686467127191544,0.004264092668890953
-0.0013736188411712646,-0.0013646475177759325,-0.001679604798555374
0.0008693933486938477,0.0008033344549921108,0.0004998860880732536
0.002120077610015869,0.001841717643709616,0.0025975409150123595
0.000704348087310791,0.0006070407827635394,0.0007448799908161164
-0.00048029422760009766,-0.0004683269791058647,-0.0003568945825099945
0.0001327991485595703,0.00011192132407905403,3.959242254495621e-05
0.00014460086822509766,0.0001376540220314732,0.00015906651504337787
-0.00013953447341918945,-0.00016093554820656008,-0.0002767419070005417
0.0008363127708435059,0.0006407531230673039,0.0008561192080378532
-0.0005527734756469727,-0.0007284039010825036,-0.001533537060022354
0.0024220943450927734,0.0017964508917197143,0.0021343559958040713
-0.0014961659908294678,-0.001720655193909667,-0.0030864622443914414
0.0006499290466308594,0.0005390729510508748,0.0002965435571968555
0.0022336840629577637,0.0018861676324291579,0.002212202027440071
-0.0016556382179260254,-0.0018742456992614273,-0.0022236812114715576
-0.0002472400665283203,-0.00026007954396628437,-8.965909481048584e-05
0.00014954805374145508,0.00012539556490818513,0.00012114424258470535
0.0018645524978637695,0.0016632699474114442,0.0014747452735900878
0.0001175999641418457,0.00010779064480371728,3.8217590190470216e-05
0.00025963783264160156,0.00024360863539391373,0.00022721041226759554
0.00025957822799682617,0.00020410034009637405,0.0002036631852388382
-0.00010383129119873047,-0.00010526144285819449,-7.549894973635674e-05
0.0009791254997253418,0.0007028918533653559,0.0008751179976388812
-0.0015665888786315918,-0.001547798265821095,-0.0019270870834589005
0.0013645291328430176,0.000929566917030491,0.0010219132900238037
-0.0010971426963806152,-0.0012278569296798234,-0.001823882758617401
0.0014314055442810059,0.0013130203096745833,0.0013929336518049241
-0.00047719478607177734,-0.0005053662761667901,-0.00045895151793956757
-0.0007725954055786133,-0.0007426733470610995,-0.0006670966371893883
0.00048154592514038086,0.0003720424006557544,0.00034572076052427294
-0.0008068084716796875,-0.0010853067471916838,-0.0014715977013111115
8.922815322875977e-05,-2.344679876743481e-05,4.3336302042007445e-06
0.00012832880020141602,0.00011954884422415991,0.00010933713987469673
-0.0007777810096740723,-0.0007871458959500792,-0.0011114560812711715
3.88026237487793e-05,-1.0701613841783073e-06,7.617354393005371e-05
-0.002339094877243042,-0.0024969067553378787,-0.0014474396407604217
0.0043451786041259766,0.0033991147354617618,0.004906054586172104
0.0009533166885375977,0.0005940168888241445,0.0006940461695194245
0.006860554218292236,0.0053950636742920634,0.0064469480514526365
0.0002129077911376953,-5.201038025481246e-05,-7.476046681404114e-05
0.0007482171058654785,0.0006800725814025083,0.0006626206636428833
0.0002021193504333496,-4.290791935757343e-05,-0.0004051464796066284
0.0009942054748535156,0.0007512587016251036,0.0007065763324499131
0.004068851470947266,0.002963286761747198,0.003194442540407181
0.00028443336486816406,0.0002321854383164814,0.0002779817581176758
0.001974821090698242,0.0017207336840202423,0.0021155723929405213
-0.00023233890533447266,-0.0013168355541979021,-0.002128295749425888
0.0035333633422851562,0.0021842705140070924,0.002063910998404026
0.0005988478660583496,0.00046452444448844227,0.0005053338035941124
-8.338689804077148e-05,-9.864445160934036e-05,-4.372842609882355e-05
-5.1140785217285156e-05,-6.012194639332687e-05,-3.829099237918854e-05
5.7220458984375e-06,1.5660821649331332e-06,-1.922380644828081e-05
-0.00066375732421875,-0.0006638680316490603,-0.0007271283119916916
0.00026303529739379883,0.00023880183349596747,0.00022267774678766728
-0.0025741755962371826,-0.0025952364680386945,-0.003701515644788742
-0.00013315677642822266,-0.00014285812388887617,-8.466474711894989e-05
0.007898390293121338,0.005130764792498598,0.005706784576177597
-0.0015420913696289062,-0.0015294374143130403,-0.0017980604618787765
0.0015556812286376953,0.0013970630316255317,0.0018913887441158294
-0.008372396230697632,-0.0076432873613954426,-0.009996069073677063
0.002165377140045166,0.0017499784581169586,0.0021425393968820573
0.0007695555686950684,0.0006958133050042204,0.0008127409312874079
0.008665859699249268,0.005520098384132776,0.0058044478297233585
0.0009221434593200684,0.0008105794768426579,0.0007121508661657572
0.0008319616317749023,0.0007446098614254448,0.0008478548005223275
0.0021709799766540527,0.0018587035983322342,0.0019339040666818618
-0.00014418363571166992,-0.0002893280272354763,-0.00042919531464576723
0.0007459521293640137,0.0004549814782450178,0.0013401859998703003
0.0003039240837097168,0.0002512030130697075,0.00026308067142963407
-0.006341308355331421,-0.006519403061281031,-0.009977193772792816
0.00575631856918335,0.0048492994419739,0.0057070738077163695
0.001422882080078125,0.0012478165686096916,0.0018371392786502838
-0.0010494589805603027,-0.001049462669429386,-0.0006061529368162155
-0.0014522373676300049,-0.0012933884097253326,-0.0007557144202291966
-0.0024168193340301514,-0.0026381958476890998,-0.0036391183733940125
-0.0008702278137207031,-0.0009301495192954464,-0.0005560187250375748
-0.0023917853832244873,-0.002129799878244125,-0.0019480861723423005
0.0002194046974182129,0.0001772254061802401,0.00015279192477464675
0.0005353689193725586,0.0003609821259657011,0.00042695604264736175
-0.00011336803436279297,-0.00012087005134947635,-9.492009878158569e-05
0.009888052940368652,0.007975738544356447,0.009652089774608612
0.000460207462310791,0.0004185820223013344,0.0003914431016892195
0.00210416316986084,0.001311492409976378,0.00144281018525362
-0.0005448460578918457,-0.0003617411478213856,-0.0002954050339758396
0.0009769797325134277,0.0008977838539526433,0.0009951331838965417
-0.0003007054328918457,-0.00030115025935662946,-0.00026305057108402254
0.0023311972618103027,0.002065036880057973,0.0028128694742918015
0.00033146142959594727,0.000311763828002721,0.0003700621332973242
0.004819512367248535,0.004037741990061535,0.004195463433861732
0.004122793674468994,0.003016389171483065,0.003922958374023438
0.00028389692306518555,0.00020829658192551338,0.0003283201903104782
8.994340896606445e-05,1.3973108963494555e-05,0.00019694358110427856
0.001403510570526123,0.0011399594139371646,0.0013103829510509968
0.0004279613494873047,0.00013012791434797018,0.0003724320232868195
-0.0011058449745178223,-0.001118615603833604,-0.0013867657259106637
-0.0021924972534179688,-0.002638971867935608,-0.004441024959087372
0.0010632872581481934,0.000939237053952669,0.0010736442729830742
-0.006730496883392334,-0.005789738245814794,-0.006714136153459549
0.000996708869934082,0.0009014150689913404,0.0006463833712041378
0.001971125602722168,0.0014275580840750444,0.0017701571062207222
0.0046730637550354,0.003824960830693363,0.004513015449047089
-0.002806931734085083,-0.0024861324925501537,-0.0017184115666896106
0.0030964016914367676,0.0027633266775885035,0.0033542500436306
0.0014510154724121094,0.0011749574623863813,0.0014555610530078411
-0.00021451711654663086,-0.0002132260184841927,-0.00015688028186559678
0.006197452545166016,0.0030740556750248143,0.004001911357045173
-0.0005790591239929199,-0.0005861745897975886,-0.0006710855662822724
0.0003566145896911621,0.0003359682453769855,0.0002138411335181445
-0.0008562207221984863,-0.0006123251889828332,-0.0005356254056096077
2.7835369110107422e-05,-0.00011088588106458703,-0.0002858704328536987
0.0002562403678894043,0.00019917628549440946,0.00046912191435694695
0.00037866830825805664,0.00011389904634164693,6.392255425453187e-05
0.0002696514129638672,0.00011944659287506037,1.2691468000411988e-05
-0.00017517805099487305,-0.0001838432736197203,-0.00011185074225068093
-0.0012190043926239014,-0.001353380742012882,-0.001906272917985916
-0.0013341307640075684,-0.0013218955254368097,-0.001586356908082962
0.0007453560829162598,0.0005444545251244126,0.0008037186414003372
0.0008574128150939941,0.0008010115804665391,0.00044384002685546873
-6.967782974243164e-05,-8.062668314662682e-05,-6.14439882338047e-05
-0.0010972023010253906,-0.0011098090704622437,-0.001154530718922615
-0.0009068846702575684,-0.0008848462026984097,-0.00044480029493570327
0.0015933513641357422,0.0008414577583971442,0.001374698206782341
0.00039649009704589844,0.0003630386122212239,0.00021882813423871995
0.0014806389808654785,0.0011451111439836539,0.0013245746539905668
-0.004176616668701172,-0.0029715146093788696,-0.0011341385589912533
-5.161762237548828e-05,-0.00010293572552733164,0.00010969534516334533
0.0004639625549316406,0.0004149355559754843,0.0005159119330346584
0.0002993941307067871,0.0002321006865160802,0.00025113746523857116
-0.0070642828941345215,-0.007055469856830893,-0.009458680152893067
0.0007205605506896973,0.0005714144084757707,0.0007450234889984131
-0.0004684925079345703,-0.0006680258262929135,-0.001484968513250351
0.0006414055824279785,0.0005599779262665922,0.0002732347999699414
0.0006948113441467285,0.0006323853979261308,0.0007302475906908512
-0.0007398128509521484,-0.0007869617823462043,-0.0016678693890571595
0.01406872272491455,0.011681384524812212,0.015802820026874543
0.0007796287536621094,0.0006229121423354393,0.0005823872238397598
0.0006768107414245605,0.0005437497563249864,0.0006776866689324379
-0.002056688070297241,-0.0019972048300025357,-0.0025097517669200897
-0.00402417778968811,-0.003998336304430636,-0.0036398373544216157
-0.001218944787979126,-0.0011858453876495733,-0.0013218031823635102
9.644031524658203e-05,8.339704093455612e-05,0.00011142503470182419
0.0008492469787597656,0.0007497575549659626,0.0009591654501855374
0.014945685863494873,0.01120329990931963,0.013998229801654816
0.001544654369354248,0.0013178377337091961,0.0016461073607206345
-0.0005951523780822754,-0.0005896169718702325,-0.00045330632477998735
-0.006194174289703369,-0.005743713218956505,-0.004002353698015213
0.0020366311073303223,0.0015826289424615706,0.0013802304491400718
0.0028699636459350586,0.0025148246941210455,0.0020060377568006517
-0.000652313232421875,-0.0006732860178941246,-0.000669967532157898
-0.0005462169647216797,-0.0006033669922389844,-0.0008914811909198761
0.0019047260284423828,0.0016591690569918711,0.0013818787038326263
-0.000727534294128418,-0.0006974347879153493,-0.0004498923197388649
0.003965020179748535,0.0031378818545843372,0.0034205187298357487
-7.295608520507812e-05,-0.00014864558830065855,-0.00018569201231002808
0.007004797458648682,0.005277406150875967,0.006096889227628708
0.0003237724304199219,0.0003102377853729727,0.0002586986776441336
-0.00036329030990600586,-0.0003752738043976034,-0.00030451953411102294
0.0001615285873413086,4.269191251136495e-05,-0.00012158088386058807
-0.00030601024627685547,-0.0003306093216988742,-0.00019455745816230775
0.00034368038177490234,0.0003009566013943135,0.0003827448934316635
-0.0009968280792236328,-0.001078788233147002,-0.00143913134932518
0.0028848648071289062,0.000957163927585235,0.001968253068625927
0.001370251178741455,0.0012533790204296647,0.001116606928408146
0.0008434057235717773,0.0007402480596794257,0.0008441077778115868
0.00012409687042236328,9.759641836208321e-05,0.00011434746906161309
0.0007447004318237305,0.0005476640881912883,0.000507094981148839
0.001560807228088379,0.00040217751482750927,1.836821436882019e-05
-0.0013717412948608398,-0.0013654736532413897,-0.001674153096973896


==> adult_loss_diff_dnn.csv <==
true,proposed,icml
-0.000837475061416626,-0.0009319131028314586,-0.00011951903841691092
-0.0001690387725830078,-0.000641911375860218,-5.638778515276499e-05
-0.0007171332836151123,7.20646985064377e-05,3.738108379593541e-05
0.00031197071075439453,0.00014304071884225776,4.875384853221476e-05
-0.0006963908672332764,-0.0005346219576676958,-0.0001306393078994006
-5.790591239929199e-05,0.0007117057601317354,-4.7792038565148686e-05
-0.0003305971622467041,-1.2184325023554255e-05,-7.543937579612247e-05
-0.0011792480945587158,-0.0009233371850859837,-0.00011674953864712734
-0.0003775954246520996,-0.0002777754658382037,-1.3952493172837422e-05
0.00170174241065979,0.0016436772946326528,0.00043543599764234387
-0.0009397268295288086,-0.0007242253921140219,-5.978112858429085e-06
-0.00034812092781066895,-0.00017634548516070936,5.032120752730407e-06
-0.000490725040435791,-0.00027220932872296555,-4.697782351286151e-06
0.00034493207931518555,0.00039138697160524317,3.615181765781017e-05
0.0005106925964355469,0.00035340352820639954,7.002262893365696e-05
0.0005958378314971924,0.0003736352655687368,5.5741679461789316e-05
6.258487701416016e-06,-4.850467288633808e-05,1.290113024879247e-05
-0.00041496753692626953,0.00015294630160497035,-1.4766810927540064e-05
-0.00032520294189453125,-0.00028099441139943336,9.902597866130236e-05
-0.00018897652626037598,-8.257045526988809e-05,-6.266601849347353e-06
-0.00035178661346435547,0.00018303769378690048,1.3112871674820781e-05
-0.002999424934387207,-0.002067149027716369,6.664478747325119e-05
0.000451892614364624,0.00033671774493996057,3.270749090006575e-05
-0.0005919337272644043,-0.0003985326563724812,-7.80710312028532e-06
-0.0010681450366973877,-0.0011984314985079441,8.374339038255129e-05
5.537271499633789e-05,-0.0020024118700530374,-0.00040602580877020957
-0.002656012773513794,-0.0007809191722662945,3.9503006264567374e-05
-0.0009206533432006836,-0.00011514352025187696,-7.474227313650773e-05
-0.0005507469177246094,-0.00040039814364718014,-6.176244060043245e-05
0.0007343888282775879,0.000706909151485888,0.0001298425348068122
-0.0005814433097839355,-0.00010972878100801609,-2.012903405557154e-06
-0.0007079839706420898,0.00017511723403004003,1.489656075136736e-05
0.00021308660507202148,-2.490980450261304e-05,4.002747401500528e-05
0.0002664923667907715,0.0003378707522642799,2.9447179913404397e-05
0.0013963282108306885,0.0009884979623893744,0.00011345874954713509
0.0008428096771240234,0.0003323173010318214,3.9503006264567374e-05
1.7821788787841797e-05,-0.00022202867161468017,-7.999397985258838e-07
-0.0008724331855773926,-0.0006122844958736097,-2.208297068136744e-05
0.00011703372001647949,0.0002746785947238094,6.857208645669743e-06
0.0003199577331542969,0.00019800011279585305,2.436307888274314e-05
-0.00089263916015625,-0.00025141815349343226,-2.682481659576297e-05
0.0004513859748840332,0.000420513679346186,3.7979331100359556e-05
-2.5957822799682617e-05,-3.818843992121402e-05,-7.372605032287538e-06
-0.0018971264362335205,-9.688557882327592e-05,1.864088204456493e-05
0.0005783736705780029,0.00041227590339985913,3.888535167789087e-05
0.0005722641944885254,0.0004073758791491856,4.673204879509285e-05
-0.00127372145652771,-0.0011379940615734092,-0.00021353894524509087
-0.000515282154083252,-0.0006152541104529519,-2.2036277114239057e-05
-0.0009169578552246094,-0.0006795699230133324,-4.7597554221283645e-05
0.0006704330444335938,0.0008856651416863313,0.00011266692890785635
0.0006398856639862061,0.0004031359188229543,3.3041690185200425e-05
-0.0005391836166381836,-0.00032758338809799184,-1.753691634803545e-05
-0.0006308555603027344,-0.000649588927262812,-2.7475927454361225e-05
-0.00027427077293395996,-0.00012585101846525505,-6.898111314512789e-07
-0.001395195722579956,-0.001029530576633988,-0.00014287895319284872
-0.001157522201538086,-0.0005766908980035622,7.342275367363982e-05
-0.00033912062644958496,-2.122404178180659e-05,-2.6180249406024814e-05
-0.0008010268211364746,-0.0013376963557675478,-0.00023428326181601733
0.00098419189453125,0.0008139365019087562,0.00010391191623057238
0.0003279447555541992,0.0009416868375774355,3.858572136323346e-05
7.531046867370605e-05,-4.5159726869315235e-06,3.393350591068156e-05
-0.0008418262004852295,-0.0002072174956902018,4.7027949040057135e-06
0.0009445846080780029,0.0007553521010731858,4.875384853221476e-05
-0.0016342103481292725,-0.0013891386128671002,-0.00012187498425191733
-2.6464462280273438e-05,0.00016799662200810424,7.45348403142998e-06
-0.001201927661895752,-0.0006470783650996736,3.9503006264567374e-05
-8.285045623779297e-05,5.5406493629561724e-05,-9.32285431190394e-06
-0.0015433132648468018,-0.0016763144613651095,-0.000287564612517599
0.00014901161193847656,0.0006616206668695668,9.26476379390806e-05
-0.00131303071975708,-0.0009874089428194564,-0.00020014351233839988
0.0017552971839904785,0.002505323586738087,0.0006434796866960823
-0.002405822277069092,-0.002347978572361171,-0.00041977401706390084
0.00019615888595581055,-9.583578799720272e-05,-1.3852244774170685e-06
0.0001888871192932129,-0.0003081157391352463,-7.322984340135007e-05
-0.0004552602767944336,-0.0002451550613477593,-8.378390513826162e-05
-0.0005685389041900635,0.00019124210579320788,1.2594250729307532e-05
-0.00012096762657165527,-7.179564861871765e-05,-3.433460587984882e-06
-0.00037154555320739746,0.00012979648548935082,-1.7832309240475296e-05
-0.0008032023906707764,1.5665925175198957e-05,-3.030888248758856e-05
0.00011360645294189453,-0.00031912333914078765,-1.9667983578983695e-05
-0.0011477768421173096,-8.532206513336862e-05,1.2266352059668862e-05
-0.0007877647876739502,-0.00033682461275020615,-1.235586514667375e-05
-0.00014734268188476562,-0.0001434749246254796,-6.008016971463803e-06
7.003545761108398e-05,6.096060233176106e-05,8.47528408485232e-06
0.0003999173641204834,0.00021615017161821012,1.8922778908745387e-05
-0.00040474534034729004,-7.509149707402687e-05,1.0103878412337507e-06
0.0014565587043762207,0.0011458180246700074,0.00011081822915002703
-0.001227259635925293,-0.0008809267721517245,-5.8017188421217726e-05
-0.00067862868309021,-0.00020281888428144148,-6.514929264085367e-05
-0.0006965696811676025,-3.148318303829002e-05,4.0383150667366864e-05
0.0005153119564056396,0.00040705799784973367,4.740402378956787e-05
-0.003419339656829834,-0.0029323311088955955,-0.0003723135794280097
0.0003351867198944092,0.0004951107091619632,7.275096788362135e-05
-0.0009799003601074219,0.0001814542113970673,1.6599082182437997e-05
0.0003553032875061035,-0.0007141837773997397,-0.00012915868874188163
-0.00046133995056152344,-0.0002674757951899665,-7.741678346064872e-06
-0.0002295076847076416,-9.450938436202707e-05,1.6469414040329865e-05
0.0002734661102294922,-5.417496562586165e-05,-1.3892844435758888e-06
-0.002282381057739258,-0.001226512725806969,-0.00024783223139820623
0.0017726719379425049,0.0015180869775940663,4.875384853221476e-05
0.00022980570793151855,-1.8339544876653256e-05,8.343602639797609e-06
-0.000273287296295166,0.00016150782775980585,4.875384853221476e-05
0.0020423531532287598,0.0024691350020293623,0.0004900079561048188
0.0007659494876861572,0.0005936933715679517,3.9503006264567374e-05
0.00014725327491760254,-0.00013458806625749287,7.598708888053806e-05
-0.0010416209697723389,-0.00027989961665298325,2.0257195865269752e-06
-0.0035293102264404297,-0.004151645779929821,-0.000932581041706726
-0.00048741698265075684,6.804040971701398e-05,3.9344802260075085e-05
-0.0018682777881622314,-0.0028258723317594555,1.9381266124582908e-05
-0.0006357729434967041,-0.0004952451903955079,-2.9922703688498587e-05
-0.0014271736145019531,-0.000894777400608291,-0.0001046406060049776
-0.0008887946605682373,-0.0006017692316527245,-1.499659136243281e-05
0.0005106329917907715,0.0016498175969263688,0.0003529208790860139
-0.0001958608627319336,-4.133231912419434e-05,3.0110517946013715e-06
0.0005789399147033691,-0.00016327147946867629,-2.4315129703609273e-05
0.0006798505783081055,0.00039023567609547166,3.5280653974041344e-05
0.00010856986045837402,0.00026484746675123463,2.472475156537257e-05
-0.0005713403224945068,-0.00022397011951397875,-5.354473214538302e-06
-0.0007292330265045166,-0.0005204203031644286,-0.0002060503824031912
-0.00021842122077941895,-7.76640931871953e-05,-4.026562528451905e-06
0.0010065436363220215,0.0011309453476860654,0.00013423480791971087
0.0024527013301849365,0.0020707473474431025,0.0003853569041530136
0.0006043314933776855,0.00032028136653025277,3.0095294896455016e-05
0.0001189112663269043,0.0003173091685914642,4.013389539750278e-05
0.00034683942794799805,0.0005596913905174005,7.227512935060077e-05
-0.0008687973022460938,-0.000642721013718983,-0.00019235110317822546
0.0007520318031311035,0.001422268227906897,0.00019686071031173923
-0.0015150606632232666,-0.0016419802411110143,-0.0002532590721966699
-0.0009465217590332031,-0.00019273810321465134,-6.872156460303813e-05
-0.001194000244140625,-0.002078499882045434,3.980538095902375e-05
-0.0008697211742401123,-0.0005170906410057798,-3.751865493541118e-05
-0.0007009804248809814,0.00020853841205280326,1.1474597849883139e-05
0.001776963472366333,0.0013118150021182373,0.0001927017119305674
-0.0004570484161376953,0.001370787838171737,6.517684201753582e-05
-0.000436246395111084,4.3984022995573474e-05,-3.235701093217358e-05
-0.00044995546340942383,0.0005450577930787404,0.00012083178444299847
-0.0008099675178527832,-0.00044533788819535404,-7.375022760243155e-06
0.00024271011352539062,0.0001502169830928324,1.4418569044210017e-05
-8.291006088256836e-05,7.005543288073562e-05,3.9307330582687426e-05
0.00015592575073242188,0.0006483396287512733,3.813905044808052e-05
-0.00025856494903564453,-0.00010566354059847066,-1.2660639185924083e-05
0.00011497735977172852,-0.00032486770898685794,-2.1127202780917288e-05
-0.0006828010082244873,-0.0005038093956636656,-6.313461170066149e-05
0.005116462707519531,0.0035815321184782074,3.919180524235344e-05
-0.0002104341983795166,0.0002871529271942563,-6.15699274931103e-06
-0.00038054585456848145,-5.6385696043435016e-05,1.8644744704943151e-06
-0.0005022585391998291,0.0007539780985098333,0.0006309310917276889
0.00016638636589050293,5.3042987710796274e-05,3.992129178641335e-05
-0.0002028048038482666,0.0002153397400388713,3.9517761929346304e-05
9.527802467346191e-05,0.00015157106756305438,3.9014069170661965e-06
-0.000620722770690918,-0.00032323621508567157,-2.1075504992040804e-06
0.0013347268104553223,0.0003668413867126219,3.73012840282172e-05
0.00010901689529418945,-3.303685614810092e-05,6.830496477050474e-06
-0.0016256868839263916,-0.0009096743918416905,-8.034198457607999e-05
-6.988644599914551e-05,7.652163205420952e-05,6.855483115941752e-06
0.000214308500289917,0.00038581178619438104,6.753771092917305e-05
-0.00011929869651794434,-3.365039205732507e-05,-3.9550643155052964e-05
0.0005285739898681641,0.00031869483140326336,3.9201281877012664e-05
-0.0007128715515136719,-0.00046327503085194646,-3.116965606750455e-05
-2.9802322387695312e-06,0.00013313168808963387,8.972606792667648e-06
-0.00437203049659729,-0.003893078060064001,-0.0009588417003396899
7.599592208862305e-05,0.000292774454355822,2.8651398461079226e-05
0.00010529160499572754,-6.530702127804487e-05,-1.8643845687620343e-05
0.000232011079788208,0.0005753412260673942,3.2500493252882736e-05
-0.0002428591251373291,-0.00046673847660713366,-2.9035390762146564e-05
-0.0023410022258758545,-0.0015608210428035814,-0.0002998347536777146
0.00014346837997436523,0.0005971958804434509,-0.00011666697832424689
0.0003650486469268799,0.00015228013609885243,1.0165442654397339e-06
-0.0006883144378662109,-0.0005033091402583523,-1.9705372578755488e-05
-0.0010206997394561768,-0.0010100153993698772,-0.0001619824129738845
0.00075569748878479,0.0008958621678175404,0.00014725373592227697
-9.170174598693848e-05,-0.0004958993627224117,-3.8659809870296155e-05
-0.0002748072147369385,-0.00018919117135737906,-1.27052582683973e-06
-0.00034752488136291504,8.820568509690928e-05,-1.8309359438717366e-06
-9.307265281677246e-05,0.0005576404254657066,-1.970038446415856e-05
-0.0021943747997283936,-0.0012981904720072639,-0.00021582462242804466
-0.0013613700866699219,-0.0006318819393345621,-1.602723399628303e-05
-0.001986861228942871,-0.001073958150509498,0.0001540574565001407
-0.0005553960800170898,3.6202013689035104e-05,2.1285376205923968e-05
0.0010145008563995361,0.0007279677077895032,4.766309335536789e-05
-0.001812070608139038,-0.001479278380138567,-0.0003274765994865447
-0.0012362003326416016,-0.00097984414518578,-0.0001699636151897721
0.0005238354206085205,0.00021761842595878993,3.968913248627359e-05
-0.0005564987659454346,-0.0006284645734922378,-1.194546068290947e-05
-0.0003618597984313965,-0.00011993568096386296,-4.8595053667668255e-05
-0.000784456729888916,-0.00040615456287923724,-0.00010659450490493327
0.0009934306144714355,0.0007601626184623458,0.00013644943770486863
0.00011155009269714355,0.00016464662461658012,6.283352322498104e-06
-0.0008180737495422363,-0.0005861832651680745,-6.6310867623542435e-06
-0.00028640031814575195,-5.411762977018955e-06,3.5708548966795206e-06
-5.486607551574707e-05,0.00015382323012545388,3.926713767896217e-05
-0.00032269954681396484,-1.514155446784589e-06,-6.551082333317026e-05
-0.00011038780212402344,0.0007605460312333889,0.0001152003076276742
-0.000197678804397583,0.00011977546434764008,3.761502099223435e-05
0.0011449456214904785,0.0004856325547734743,3.304467951238621e-05
-0.0005084574222564697,-0.0003404880846937885,-2.3395810057991184e-05
-7.659196853637695e-05,-0.0002168367872582167,-1.1484143651614432e-05
0.0007006824016571045,0.0005397644062304609,1.0183720323766465e-05
-0.001236647367477417,3.8748589577153336e-05,-3.6961099976906552e-06
6.553530693054199e-05,0.00016354384246369596,4.037886198148044e-05


==> figs/cifar10_compare_m0100.csv <==
baseline,sgd_all
0.19379999999999997,0.1775
0.1733,0.15349999999999997
0.18899999999999995,0.15890000000000004
0.1745,0.17290000000000005
0.16779999999999995,0.15169999999999995
0.1633,0.1562
0.1745,0.1583
0.15490000000000004,0.1594
0.17910000000000004,0.15539999999999998
0.15949999999999998,0.15590000000000004
0.17320000000000002,0.16110000000000002
0.15780000000000005,0.15349999999999997
0.1604,0.15649999999999997
0.15790000000000004,0.15180000000000005
0.15690000000000004,0.14670000000000005
0.16779999999999995,0.15880000000000005
0.16010000000000002,0.15800000000000003
0.17279999999999995,0.15739999999999998
0.18179999999999996,0.15590000000000004
0.19299999999999995,0.14880000000000004
0.15659999999999996,0.16620000000000001
0.1502,0.14690000000000003
0.16479999999999995,0.15469999999999995
0.1543,0.15559999999999996
0.17669999999999997,0.16379999999999995
0.14959999999999996,0.14590000000000003
0.16390000000000005,0.15039999999999998
0.16490000000000005,0.17930000000000001
0.15269999999999995,0.14700000000000002
0.18600000000000005,0.15900000000000003


==> figs/cifar10_miss.csv <==
k,baseline,icml,random,sgd_all,sgd_last,ae,iso,baseline_std,icml_std,random_std,sgd_all_std,sgd_last_std,ae_std,iso_std
1.0,0.16770333333333334,0.16648,0.16771666666666665,0.16814333333333337,0.16488000000000003,0.16654333333333338,0.16652666666666663,0.012334598583748968,0.011269469079479,0.012155631982290723,0.012582174781102917,0.010107139390879432,0.011697141626150478,0.012187751592844718
3.0,0.16770333333333334,0.16799999999999998,0.16685666666666663,0.16580000000000003,0.1613933333333333,0.16698000000000002,0.16611666666666666,0.012334598583748968,0.012972098262553104,0.011441115427362075,0.010783258629313614,0.008133877031007755,0.012409630668691697,0.011639189070645014
6.0,0.16770333333333334,0.16749666666666668,0.16732333333333332,0.16374333333333332,0.15888333333333332,0.1664266666666667,0.16651999999999997,0.012334598583748968,0.013294472117722046,0.011431205341325797,0.009926586635003093,0.008097657411594766,0.012250168252812785,0.011704426513076157
10.0,0.16770333333333334,0.16697,0.1674166666666667,0.1614366666666667,0.15715666666666664,0.16740666666666665,0.16633333333333328,0.012334598583748968,0.011649296116074993,0.012364332663844914,0.008513302662434961,0.0077949848549493045,0.012408489925136833,0.010848235903695234
30.0,0.16770333333333334,0.16832333333333332,0.16717666666666664,0.15937000000000004,0.1557433333333333,0.1672866666666666,0.16735333333333338,0.012334598583748968,0.01349297800915557,0.011137225367607893,0.008447885336974381,0.006486996394497398,0.012037268054763177,0.011360479254366366
60.0,0.16770333333333334,0.16648333333333334,0.16856,0.15782,0.15615333333333334,0.16666666666666666,0.16817,0.012334598583748968,0.014294662951216758,0.013014571320895162,0.007983123866423884,0.00685369648843276,0.012844306996573324,0.013403013342777314
100.0,0.16770333333333334,0.1668666666666666,0.16723999999999997,0.1572333333333334,0.15858333333333335,0.16724333333333327,0.16613999999999998,0.012334598583748968,0.012338350330935211,0.012410038947024556,0.008104991603258383,0.009804287610813726,0.011640523565926441,0.009759938524396557
300.0,0.16770333333333334,0.16628666666666667,0.16717333333333334,0.15591333333333332,0.16210000000000002,0.16696666666666665,0.1664733333333333,0.012334598583748968,0.01374364661297074,0.01187170117922824,0.007343374943141304,0.010133081137212582,0.010998313001951206,0.01135435109941951
600.0,0.16770333333333334,0.16533666666666663,0.1686533333333333,0.15597,0.16565666666666665,0.16644666666666671,0.16849333333333325,0.012334598583748968,0.010868194677845791,0.0135370290520319,0.0067463644530467845,0.01181088998434165,0.01083195068099719,0.011292325811019728
1000.0,0.16770333333333334,0.16507333333333332,0.16661666666666664,0.15661999999999995,0.16820666666666664,0.16673666666666667,0.16711666666666666,0.012334598583748968,0.012073025948599448,0.013922310232939874,0.006707875967845557,0.01396077680105548,0.012300500893143423,0.011374799143525812
3000.0,0.16770333333333334,0.1618366666666666,0.16665333333333338,0.16059333333333334,0.17381,0.1660033333333333,0.16791999999999993,0.012334598583748968,0.007849691430594939,0.01286612434090217,0.007876840878310433,0.014856566449441349,0.011551002361507664,0.011680736278163292
6000.0,0.16770333333333334,0.1629866666666667,0.1673766666666667,0.16121666666666665,0.17976666666666666,0.16628333333333328,0.16649,0.012334598583748968,0.008360292392547571,0.012351509579354616,0.007705326440557571,0.01649701656529312,0.011339931902597805,0.009838677079092828
10000.0,0.16770333333333334,0.1704533333333333,0.16800999999999996,0.16599999999999998,0.18478000000000003,0.16694333333333328,0.16544333333333333,0.012334598583748968,0.009098158543842206,0.015662957362303366,0.010370117324955077,0.01999322218486388,0.012121954829518592,0.008883756087501629


==> figs/cifar10_miss_all.csv <==
k,baseline,icml,random,sgd_all,sgd_last,ae,iso,baseline_std,icml_std,random_std,sgd_all_std,sgd_last_std,ae_std,iso_std
1.0,0.16770333333333334,0.16490666666666667,0.16699333333333335,0.16468,0.16430999999999998,0.16474666666666665,0.16671666666666668,0.012334598583748968,0.009206118738220914,0.011925964205137555,0.01033935523457177,0.009188882775760422,0.010919851443840969,0.01136659090883845
3.0,0.16770333333333334,0.16399333333333332,0.16638999999999998,0.16464,0.16137333333333329,0.16814666666666672,0.16675666666666666,0.012334598583748968,0.009979009080175356,0.010427730657562393,0.01097580976511528,0.010888462803454955,0.012533920199026143,0.014238087028186842
6.0,0.16770333333333334,0.16562666666666667,0.16765000000000002,0.16376666666666667,0.16068999999999997,0.16427666666666665,0.16480333333333338,0.012334598583748968,0.010512339838917344,0.011324361644996457,0.008670768260207531,0.010328321903065044,0.010635904077959507,0.009430499574371575
10.0,0.16770333333333334,0.1667833333333333,0.16632333333333332,0.16154666666666664,0.16087333333333334,0.16576666666666665,0.16743000000000002,0.012334598583748968,0.011753299773066092,0.009854463737594023,0.008279079390581742,0.010603550767968655,0.009888961298111936,0.011663451461724351
30.0,0.16770333333333334,0.16575000000000004,0.1641133333333333,0.16529999999999997,0.15987333333333328,0.1667,0.16512000000000004,0.012334598583748968,0.011301968855026979,0.00973782088331653,0.011288548770029452,0.008372531808771398,0.01103077513142208,0.009563974069391867
60.0,0.16770333333333334,0.16463666666666665,0.16496666666666662,0.16010666666666665,0.15824666666666662,0.16702,0.16549666666666665,0.012334598583748968,0.007811209182251421,0.011805940124455242,0.007876290723148518,0.00788727808280877,0.011092952717829467,0.009608658710882708
100.0,0.16770333333333334,0.16865333333333335,0.17001333333333332,0.16143666666666662,0.15846,0.16387666666666664,0.16501,0.012334598583748968,0.013623820642128581,0.013590799175259051,0.007670831477457679,0.007298109344206892,0.008782850081582595,0.008784165678461813
300.0,0.16770333333333334,0.1644533333333333,0.16672,0.15997000000000003,0.16267000000000004,0.16564000000000006,0.16657666666666665,0.012334598583748968,0.009331585550638705,0.010786825297556275,0.007899795355999207,0.009317336887043785,0.01077931970642551,0.010285643176561957
600.0,0.16770333333333334,0.16610666666666668,0.17057666666666668,0.16273333333333337,0.16402999999999998,0.1680833333333334,0.16775333333333328,0.012334598583748968,0.008527716901700925,0.012084168247017343,0.008644433019129842,0.007266184234750267,0.014618414946756553,0.013562613645197183
1000.0,0.16770333333333334,0.16521666666666665,0.16933666666666666,0.16183999999999993,0.16787,0.16866333333333333,0.16586999999999996,0.012334598583748968,0.010512376303936016,0.010652432690339891,0.006050818126501573,0.011182490777997534,0.012052177765403594,0.010132888696385314
3000.0,0.16770333333333334,0.17047999999999996,0.16855333333333336,0.16638333333333336,0.17672,0.17284999999999998,0.16985333333333336,0.012334598583748968,0.008318269050710005,0.011199545625703845,0.00715430328931864,0.016129773711989884,0.00861428077864503,0.00925842799231538
6000.0,0.16770333333333334,0.17934333333333338,0.17622333333333326,0.17269000000000004,0.1814966666666666,0.17467000000000002,0.1741066666666667,0.012334598583748968,0.0094288805745374,0.011281066241962926,0.012432681394882874,0.01067905998776214,0.011112579958467485,0.009488833203063244
10000.0,0.16770333333333334,0.2052433333333333,0.18477666666666667,0.1811866666666667,0.19504000000000002,0.18561666666666668,0.17653,0.012334598583748968,0.012095004019107321,0.014347466288125199,0.012046292191191254,0.010066962468060233,0.012288289366529238,0.009633869073914865


==> figs/mnist_compare_m0100.csv <==
baseline,sgd_all
0.008600000000000052,0.006399999999999961
0.00880000000000003,0.008099999999999996
0.008399999999999963,0.006900000000000017
0.007399999999999962,0.007299999999999973
0.008099999999999996,0.006800000000000028
0.007199999999999984,0.008199999999999985
0.007800000000000029,0.007099999999999995
0.008499999999999952,0.007299999999999973
0.008000000000000007,0.007800000000000029
0.009000000000000008,0.007600000000000051
0.007499999999999951,0.006800000000000028
0.008199999999999985,0.007900000000000018
0.011299999999999977,0.008299999999999974
0.008499999999999952,0.007000000000000006
0.009000000000000008,0.008199999999999985
0.007800000000000029,0.00880000000000003
0.008600000000000052,0.007900000000000018
0.009700000000000042,0.008000000000000007
0.007099999999999995,0.007199999999999984
0.009399999999999964,0.008399999999999963
0.009299999999999975,0.007499999999999951
0.009399999999999964,0.008700000000000041
0.007299999999999973,0.00770000000000004
0.008399999999999963,0.008000000000000007
0.006900000000000017,0.006700000000000039
0.009600000000000053,0.007199999999999984
0.008000000000000007,0.007399999999999962
0.007499999999999951,0.00649999999999995
0.014800000000000035,0.00990000000000002
0.008399999999999963,0.007900000000000018


==> figs/mnist_miss.csv <==
k,baseline,icml,random,sgd_all,sgd_last,ae,iso,baseline_std,icml_std,random_std,sgd_all_std,sgd_last_std,ae_std,iso_std
1.0,0.008616666666666661,0.008596666666666674,0.008649999999999991,0.008066666666666673,0.008050000000000005,0.008653333333333336,0.00860333333333333,0.0014749199601635722,0.001443718193492847,0.0015405085740321832,0.0008791409948858554,0.0008659291733931443,0.00152419013103863,0.0014932031193228786
3.0,0.008616666666666661,0.00863333333333333,0.008619999999999994,0.007823333333333338,0.007886666666666672,0.008660000000000004,0.008639999999999997,0.0014749199601635722,0.0014965144688761146,0.0015195174672682616,0.0006322886120189768,0.0007102738126165781,0.001538960688256849,0.0015276561567752547
6.0,0.008616666666666661,0.008599999999999993,0.008639999999999991,0.007650000000000005,0.007650000000000005,0.008659999999999998,0.008599999999999997,0.0014749199601635722,0.0014153915830374714,0.0015538339679644045,0.0005451299539253533,0.0005942782737629398,0.0015195613402119296,0.001531665759883666
10.0,0.008616666666666661,0.008483333333333336,0.008593333333333331,0.0076199999999999974,0.007606666666666665,0.008693333333333334,0.008613333333333329,0.0014749199601635722,0.001455583121028212,0.0014856947495663132,0.0005617828762075242,0.0005819125554773895,0.0015433585311117894,0.0015070353531206797
30.0,0.008616666666666661,0.008463333333333338,0.008589999999999997,0.0074833333333333306,0.007473333333333332,0.008679999999999998,0.008666666666666675,0.0014749199601635722,0.0014185634360937885,0.0015295642080889215,0.0006532397892215504,0.0006767241354906449,0.0015308820986607704,0.0015067256625617804
60.0,0.008616666666666661,0.008296666666666671,0.00864333333333333,0.00763,0.007663333333333326,0.008660000000000001,0.008620000000000001,0.0014749199601635722,0.0011597365601242764,0.001508129820524605,0.000719328390468032,0.0006600420862002403,0.0015311433636338583,0.0015122610004008389
100.0,0.008616666666666661,0.008186666666666653,0.008586666666666664,0.007650000000000001,0.007753333333333334,0.008620000000000006,0.008599999999999997,0.0014749199601635722,0.0010531645434382762,0.0015043787939064991,0.0007526619427073546,0.0007406003570677625,0.0015451860729374964,0.0015314481164353366
300.0,0.008616666666666661,0.007976666666666668,0.008676666666666673,0.007810000000000006,0.008176666666666669,0.008646666666666672,0.008646666666666669,0.0014749199601635722,0.0007636243986556533,0.0015257093068107301,0.0006808573027196345,0.0009050537123410088,0.0015289938594455624,0.0015132158544709433
600.0,0.008616666666666661,0.007666666666666666,0.008686666666666672,0.007856666666666663,0.008636666666666655,0.008599999999999997,0.008653333333333336,0.0014749199601635722,0.0004606758320361766,0.0015121140462573963,0.000644299792194766,0.0009843723324478827,0.0015496236102142155,0.0014860985461566476
1000.0,0.008616666666666661,0.007656666666666663,0.008703333333333337,0.007883333333333343,0.009060000000000009,0.008676666666666659,0.008676666666666655,0.0014749199601635722,0.000545089187401671,0.0015076434886566901,0.0006723507682419789,0.0011377170122662307,0.0016416827410380584,0.0015827577901315788
3000.0,0.008616666666666661,0.008433333333333333,0.008516666666666665,0.008253333333333335,0.00980666666666667,0.008746666666666677,0.008700000000000008,0.0014749199601635722,0.0005647024782032593,0.0011653564070942212,0.0009182350219609096,0.0014018876163547768,0.001734499607635836,0.0015211837495845136
6000.0,0.008616666666666661,0.009403333333333335,0.00854333333333334,0.00849333333333333,0.00999666666666666,0.008723333333333324,0.008523333333333327,0.0014749199601635722,0.0009710761498919224,0.0011062499215317007,0.0009605322598550313,0.0014575054793112025,0.0015679462859280616,0.0012306321771981953
10000.0,0.008616666666666661,0.010326666666666673,0.008383333333333338,0.008510000000000002,0.010116666666666663,0.00847,0.008563333333333334,0.0014749199601635722,0.0011826335959299551,0.0010485174719044351,0.0009795747376625536,0.0014864013216116755,0.0010896941466913277,0.0014001150746357231


==> figs/mnist_miss_all.csv <==
k,baseline,icml,random,sgd_all,sgd_last,ae,iso,baseline_std,icml_std,random_std,sgd_all_std,sgd_last_std,ae_std,iso_std
1.0,0.008616666666666661,0.008573333333333325,0.008700000000000005,0.00817000000000001,0.008156666666666671,0.008593333333333335,0.00864,0.0014749199601635722,0.0015455168139564914,0.001571411255315853,0.0008544588931013573,0.0008484037298885956,0.001516340624295497,0.0015681411501094723
3.0,0.008616666666666661,0.008716666666666676,0.008653333333333336,0.007913333333333328,0.007929999999999993,0.00874,0.008649999999999998,0.0014749199601635722,0.0015739723278663052,0.0017294957518177282,0.0005903294748603461,0.0006578500335689604,0.0017147594583497615,0.0014509192488442125
6.0,0.008616666666666661,0.00872666666666666,0.008733333333333341,0.007620000000000001,0.00767000000000001,0.00866333333333335,0.008556666666666667,0.0014749199601635722,0.0016970431802271794,0.0016807405775100736,0.0004742713709821904,0.0006388270501473751,0.0016390003728560406,0.0014552624810970935
10.0,0.008616666666666661,0.008586666666666671,0.008686666666666669,0.007706666666666669,0.007653333333333334,0.00874,0.008603333333333341,0.0014749199601635722,0.0014593910449986354,0.0015976510535435746,0.0007706851208863228,0.0006108645967442876,0.001579366961791974,0.0015232603921267803
30.0,0.008616666666666661,0.008660000000000001,0.008616666666666661,0.007606666666666669,0.007690000000000004,0.008666666666666675,0.008680000000000005,0.0014749199601635722,0.0017871019370291521,0.0014530619012584837,0.0006702901527613845,0.0007091544260596661,0.0015923427883328175,0.0014538225476309022
60.0,0.008616666666666661,0.008413333333333344,0.008603333333333341,0.007603333333333333,0.007790000000000004,0.008769999999999997,0.00863,0.0014749199601635722,0.0012523932644696281,0.0013636918843916114,0.0007327952571413805,0.0006336928803976563,0.0015872722933804788,0.0013616534067081745
100.0,0.008616666666666661,0.008409999999999999,0.00881333333333335,0.007706666666666672,0.007916666666666676,0.008676666666666666,0.008683333333333328,0.0014749199601635722,0.0012028715642162199,0.0015800281291448214,0.0007775745766305723,0.0006772903529670426,0.0014847409051937438,0.0013798751956447268
300.0,0.008616666666666661,0.00839666666666667,0.008759999999999997,0.00806666666666666,0.008543333333333325,0.008620000000000001,0.008763333333333338,0.0014749199601635722,0.0011379757857216898,0.0014093970341958254,0.000683292681717648,0.000891322363432858,0.0016513428878743841,0.0013857569131064226
600.0,0.008616666666666661,0.008496666666666682,0.00883333333333334,0.008236666666666666,0.009096666666666661,0.008753333333333339,0.008726666666666667,0.0014749199601635722,0.0007743742993898724,0.001501406747760983,0.000942154740770094,0.0011157907012020237,0.0018322542278721903,0.0014082928988278203
1000.0,0.008616666666666661,0.008843333333333333,0.008660000000000001,0.008573333333333322,0.010156666666666658,0.009123333333333324,0.008880000000000002,0.0014749199601635722,0.000660143082133631,0.0013783081416480546,0.0010427314557875926,0.0013639851742433178,0.002788031962195247,0.001781834260904559
3000.0,0.008616666666666661,0.010940000000000005,0.008769999999999997,0.00947666666666667,0.012319999999999994,0.009210000000000006,0.008793333333333327,0.0014749199601635722,0.001827128895289001,0.0013765052367015142,0.0012716612057549843,0.0023320091480666856,0.0018669672377057604,0.0014975387214433613
6000.0,0.008616666666666661,0.012923333333333335,0.008830000000000005,0.010436666666666669,0.013753333333333324,0.00953666666666666,0.00881333333333334,0.0014749199601635722,0.0020238055462145836,0.0013888004416281977,0.0015337282100236118,0.003167726138555681,0.0013790052775662406,0.0010812749675986992
10000.0,0.008616666666666661,0.01542,0.009013333333333337,0.01086333333333334,0.014833333333333329,0.01018,0.009330000000000005,0.0014749199601635722,0.0022725022918947003,0.0013323496371281634,0.0016640279110906968,0.0036933574006436077,0.0013057309574844758,0.0015431893381349278


==> mnist_loss_diff.csv <==
true,proposed,icml
0.0002027750015258789,0.00017929308852086435,0.000808910506311804
0.0001226365566253662,0.00012202417847874075,0.0003219535947573604
0.005264699459075928,0.002269599111462536,-0.0013030321383848786
0.0005457103252410889,0.0005389583057881157,0.001511173584149219
0.0008194148540496826,0.0008087374652871626,0.0004156547477032291
-0.03324224054813385,-0.03335388886042436,-0.002481470724014798
3.5136938095092773e-05,3.5185763552577024e-05,8.081422314717202e-05
-0.0026292800903320312,-0.00264133092082577,-0.0008491661296284292
-3.695487976074219e-05,-3.809696016493691e-05,4.346133064245805e-05
-0.0003648102283477783,-0.0003530592389452343,-0.0012547075899783523
5.885958671569824e-05,5.695544967841308e-05,0.00019301490581710823
-1.3530254364013672e-05,-1.3407031470842668e-05,-2.9913949801994023e-05
0.002496063709259033,0.0022905560987886873,0.00013235102844191715
0.00027313828468322754,0.00027115117755498674,0.0005729979899479076
0.00010162591934204102,9.436994741267615e-05,-0.0003062786196824163
1.800060272216797e-05,1.8142266899741742e-05,2.217113724327646e-06
-5.692243576049805e-06,-5.623391488862561e-06,-1.802215911084204e-06
0.0010468661785125732,0.0007742449578104971,0.0018388813023921102
0.009615480899810791,0.007477158409628248,0.00011779870841564843
0.0003916621208190918,0.0003908622928985937,0.00011968033901212038
0.0023541152477264404,0.002017190226531953,0.007059148508124054
0.0006516575813293457,0.0006384022769036747,0.0024601910245837643
0.0009219646453857422,0.0009203369858951738,0.00022852582074847305
0.00011467933654785156,6.257340687889742e-05,0.0004152653517667204
0.0001347661018371582,0.00013451343368134822,7.455016850144603e-05
0.00018027424812316895,0.00017884481937131537,0.0005696748287300579
0.005647927522659302,0.005256270995460638,0.0035381792159751057
-7.134675979614258e-05,-7.112852529704723e-05,-8.282763981696917e-05
7.656216621398926e-05,7.602826906988067e-05,0.00019591933145420625
2.9146671295166016e-05,2.9051164164074848e-05,0.00011609078392211813
5.704164505004883e-05,5.6434153253199263e-05,1.3530969736166299e-05
0.0006531178951263428,0.0006399438084153137,0.002027815391193144
2.7745962142944336e-05,2.7744566237689346e-05,0.00014839347331871978
0.014249175786972046,0.013559122250196025,0.0029775173228699715
0.00012069940567016602,0.00012035369062569805,0.000290468254534062
7.599592208862305e-06,7.65261723460041e-06,1.452286515814194e-05
-0.0036980509757995605,-0.003605276207347191,-0.011986085902899504
0.0004563629627227783,0.0004595667132892169,7.964488362631528e-05
0.00010544061660766602,0.00010356034514789612,0.0003687734517734498
0.0,1.1395025345364783e-07,-7.345494361743476e-07
-0.00023600459098815918,-0.00024709868919206806,9.456089508603328e-05
0.0008248984813690186,0.0008098054363965538,0.0026169671211391686
0.0006836950778961182,0.0005575834360554336,0.00046808075479930265
0.0002663731575012207,0.00025981865888845816,0.0006150087947025895
-2.7000904083251953e-05,-2.70271058448389e-05,-1.3530467767850496e-05
0.0005778074264526367,0.0005774124602523882,8.718286242583418e-05
0.0002480447292327881,0.00024069479354506967,0.0005722346276161261
0.00010460615158081055,0.00010373155534903511,0.0003592052232124843
-4.988908767700195e-05,-4.923399398341487e-05,-2.8943670622538774e-05
1.8090009689331055e-05,1.7729034575544707e-05,0.00036223069502739236
-9.66489315032959e-05,-9.623120177973561e-05,-0.00015533543344645295
-5.364418029785156e-07,-6.48928403207985e-07,3.6274991998652695e-07
0.00041675567626953125,0.0004123796093569688,0.0010421560247777962
0.0003368556499481201,0.00033218062136061894,0.0009573846036801115
0.0020906031131744385,0.002041903945395186,0.0004666214410099201
-0.0036462247371673584,-0.0037646771363954333,-0.0003113774330995511
-0.0017303228378295898,-0.0016881944579337435,-0.002632968827383593
9.062886238098145e-05,9.034789451160646e-05,0.0002688497589042527
2.9295682907104492e-05,2.8156615391617767e-05,0.00015684847319789698
-2.4437904357910156e-06,-2.377129306170887e-06,3.7720762702520007e-06
9.447336196899414e-06,9.507807998182988e-06,1.688134169398836e-05
0.001194387674331665,0.001198596549428217,3.8394309649447676e-05
2.181529998779297e-05,2.181336204920819e-05,3.0494923521473538e-05
0.0008217692375183105,0.0008129096456739001,0.00037488907852093687
0.00045421719551086426,0.0004428323307211131,0.0016800374496961012
7.62939453125e-06,7.768596867153716e-06,2.295456313731847e-05
0.0019028782844543457,0.0018705472607955253,0.00016449905160698108
-0.0007258951663970947,-0.0007142225209564407,-0.002906453129835427
0.0004889070987701416,0.0004767437608680876,0.0018853833060711621
0.0004380941390991211,0.00043342533519435055,0.0011246831215976272
7.50422477722168e-05,7.394185919529555e-05,0.00021114343107910826
4.374980926513672e-05,4.352875777828432e-05,0.0001281530717824353
0.0001818537712097168,0.00018072623189512683,0.0006838486446940806
-0.0003294646739959717,-0.0003274874401835682,-0.00026975608081556855
0.0004068613052368164,0.0003987483182878247,-0.00010919891647063196
0.00015553832054138184,0.00015602889564428698,9.198352126986719e-06
-0.00013273954391479492,-0.00013089663592641342,-0.00027775298382039183
1.0669231414794922e-05,1.079169318553927e-05,7.639057130290894e-06
-1.2040138244628906e-05,-1.4627945627640063e-05,-7.089944556355477e-06
-0.00010582804679870605,-0.00010521456908671753,-0.0002677333090105094
-0.0068638622760772705,-0.017704561866232274,-2.4815995689664305e-06
3.24249267578125e-05,3.2345940545099015e-05,0.00017663308113696985
0.0009710788726806641,0.0008383690956874775,0.001629525857279077
0.00035881996154785156,0.0003589926112694706,0.00010711504743085242
0.0004298985004425049,0.0003418217766359618,0.001021068338304758
-9.34600830078125e-05,-9.203178957528234e-05,-0.0002138220111373812
0.0018513500690460205,0.0018324069887734567,0.0011797060616663658
3.376603126525879e-05,3.346908537192217e-05,-4.4016610845574176e-05
0.00024005770683288574,0.00023868223686468153,0.0007851690301322378
0.000565648078918457,0.000547030616425138,0.0010843982442747802
4.8100948333740234e-05,4.804479659081734e-05,4.146347211644752e-05
2.536177635192871e-05,2.5508904272712083e-05,-1.8963826296385377e-05
6.279349327087402e-05,6.276801316975334e-05,1.9569054511521245e-05
3.8743019104003906e-05,3.864745134872703e-05,4.1976860011345707e-05
0.00014704465866088867,0.00014354528877979667,0.0002203394059324637
9.882450103759766e-05,9.8461785682058e-05,0.00019336993329488906
0.002091139554977417,0.0020664331062795844,0.001775363894412294
-0.0050585269927978516,-0.005070771497906907,-0.000906135345576331
0.014133632183074951,0.012565493894733559,2.5413704752281773e-05
8.401274681091309e-05,8.364822899627986e-05,9.986207802285207e-05
-0.00017759203910827637,-0.0001738566525875893,-0.00017448697733925655
0.000399172306060791,0.0003968351715245091,0.0006413203582633286
0.0005274116992950439,0.0005157677824542432,0.0012433424254413693
7.18235969543457e-06,7.256208105349256e-06,1.9977025567641248e-05
0.00027930736541748047,0.00027724838431607924,0.0006827046746911946
0.00014963746070861816,0.00014701422394402416,0.0006568956249975599
0.003358989953994751,0.0033212481597814396,0.0005005146161420271
-0.008097857236862183,-0.008131900148009005,-0.0001457675252459012
-0.0002427995204925537,-0.00023974414505235355,-0.00030669934261823073
-2.473592758178711e-06,-2.650931787662308e-06,-0.00012831056388677099
7.098913192749023e-05,6.951106121321098e-05,0.0007394732185639441
-3.8504600524902344e-05,-3.840088026433742e-05,-1.202675273816567e-05
-0.0017178654670715332,-0.0015253690934310174,-0.0018908595503307878
0.0004513561725616455,0.00045053547149059815,0.0001750678899406921
0.0003523528575897217,-0.00026610250675326294,0.00032105202524689957
0.00031685829162597656,0.00030337850519504116,0.001094905401696451
1.3530254364013672e-05,1.3593511684071499e-05,-4.936945642839418e-06
0.00010064244270324707,9.82388747864402e-05,0.0007529319886816666
9.626150131225586e-06,9.646782466040817e-06,2.157695147616323e-05
-2.428889274597168e-05,-2.4615725628118834e-05,1.730461051920429e-05
3.0666589736938477e-05,2.95136990824189e-05,-0.00028517326049041
0.0001754462718963623,0.0001711579492215967,0.00039991409408685286
0.0010944604873657227,0.0011007602491790855,0.0006978416163474321
3.483891487121582e-05,3.533899128439876e-05,3.358443755132612e-06
0.0013662278652191162,0.0013574173052363883,0.0008029111410723999
0.008667945861816406,0.008647249986156676,0.0015633809103746898
4.5686960220336914e-05,4.203906006982876e-05,0.0003776293300325051
0.000456005334854126,0.00041515845846156304,0.001994337806245312
8.392333984375e-05,8.217437828545879e-05,0.0002224666606343817
0.0016078650951385498,0.001602485661204885,0.0005211427138419822
-1.4007091522216797e-06,-1.3031838079706209e-06,6.444277096306905e-07
0.00011432170867919922,0.0001142010537047889,1.8699159409152343e-05
4.488229751586914e-05,4.3823837358455304e-05,0.00020600823947461322
-6.29127025604248e-05,-6.241074302270813e-05,-6.422575243050232e-05
0.00012138485908508301,0.0001212009793802335,2.247515061753802e-05
0.00015375018119812012,0.00015255947591858875,0.0004147731693228707
-0.00010228157043457031,-0.0001014710187533163,-0.00013025190608459525
-0.0730748325586319,-0.06368445222892971,-0.06504678739875089
0.0001163482666015625,0.00011009477736150632,0.00013697786605916916
0.0008477866649627686,0.0005607683443249291,0.002164559082593769
9.500980377197266e-05,9.443020122663918e-05,0.0002544457564363256
0.0002607107162475586,0.0002593989284394282,0.0005051009837188758
2.524256706237793e-05,2.5191599044142636e-05,0.00011033548456907738
0.00010985136032104492,0.0001027902911711797,0.0002509778409148566
0.0008141696453094482,0.00027291626118001376,0.00027215056485147216
0.012361407279968262,0.009961207112264947,0.009580884343013168
0.003736257553100586,0.0035045699199019527,0.00022743589863239322
0.00025922060012817383,0.0002576172340357477,0.0008942995796678587
4.7534704208374023e-05,4.740128621818177e-05,8.801412048342172e-05
-0.004104912281036377,-0.004320496262895635,-0.0004292030888609588
3.6329030990600586e-05,3.6274456894672045e-05,2.2239344270928997e-05
0.0001221001148223877,0.00011969704564823074,0.0002118225154117681
-0.008239388465881348,-0.008469566453845823,-0.004946135370992124
-0.0014713406562805176,-0.0014046385959547729,-0.0016161674069007858
0.006271272897720337,0.006131711487222234,0.0005537939933128655
0.00015822052955627441,0.00015784881276896973,0.00037734112091129644
0.00015807151794433594,0.00015464048415452655,0.00039038904127664865
3.129243850708008e-05,3.094465248840421e-05,-8.858480301569215e-05
1.4722347259521484e-05,1.473783194702669e-05,2.2189756455190944e-05
-0.0023430585861206055,-0.0023272632310754244,-0.0009540122852195054
-0.00014340877532958984,-0.0001416282124263373,-0.00026246853407428715
0.0005611777305603027,0.0005512148019636785,0.0014199717415613123
0.00011324882507324219,0.0001126924048034469,0.0002698171162046492
0.00024068355560302734,0.00024009575579573037,3.3739115278876854e-05
0.0003421306610107422,0.00033964816393664644,0.0010323897170019336
7.724761962890625e-05,7.402104771245012e-05,0.00036679363271105106
-0.00023686885833740234,-0.00023467146178501096,-0.0005712643878359814
0.00019940733909606934,0.0001970338609286227,0.0003614676838333253
0.0001138448715209961,0.00011170966055702346,8.630039636045694e-05
1.2516975402832031e-05,1.2523445232268827e-05,1.2640015993383714e-05
-0.02739711105823517,-0.02653550247952723,-2.3967486845322127e-06
0.0009333789348602295,0.0006845930781303143,0.0013781452574767171
0.00034564733505249023,0.0003388348523441037,0.0011088226435822435
0.0001246035099029541,0.00011228100900154675,0.00012580887821968644
4.7147274017333984e-05,4.700406077106808e-05,8.338666935742367e-05
3.358721733093262e-05,3.330705104309164e-05,4.430659555509919e-05
9.506940841674805e-06,9.43201866917514e-06,-3.6400194130692397e-06
0.006652325391769409,0.007057660700171264,5.1233950107416606e-05
7.18235969543457e-06,7.25937308434816e-06,2.956119682494318e-05
0.0003972649574279785,0.0003960405476775135,0.0004930052097188309
0.0011609196662902832,0.0011456935346792162,4.41556212172145e-05
0.00018543004989624023,0.00018529932626984745,9.000622914754785e-05
0.005871325731277466,0.0052146918936388405,0.0001388726868026424
0.0008307397365570068,0.0008142116420769732,0.00013137665329850278
0.0008691549301147461,0.000687213805996251,0.001183972262078896
0.0009107589721679688,0.0008955408377620426,0.0007640572579111904
1.570582389831543e-05,1.5777142083069832e-05,7.529952490585856e-06
-0.00037106871604919434,-0.00036518600065852687,-0.0006760388966358732
0.0003161132335662842,0.00031358440795623346,0.0011743751872563735
0.0011816620826721191,0.0011695206480982774,0.001680223827715963
1.2785196304321289e-05,1.2602273159380415e-05,-7.572581271233502e-05
1.9371509552001953e-06,2.016105324715241e-06,2.761958164683165e-06
0.00014293193817138672,0.00013454751211288454,0.0008010567020392045
9.924173355102539e-06,9.930541783928445e-06,2.0755078439833595e-05
7.084012031555176e-05,7.010933839365991e-05,4.8675041762180625e-05
5.960464477539062e-07,7.153493339059934e-07,8.696082280948758e-05
0.00014391541481018066,0.00013049073665016825,0.00029173359362175686
0.0004706084728240967,0.00043703266060007937,0.0007820407609688118
0.00010591745376586914,0.00010269223455996315,0.0008792387522407807
5.9604644775390625e-06,5.719115216824789e-06,-0.00015548044968454632


==> mnist_loss_diff_dnn.csv <==
true,proposed,icml
-0.001140788197517395,-0.0005865117979396928,-2.3333854442171288e-05
0.0008239299058914185,0.0008703123013947334,-3.219797363271937e-06
0.0012241601943969727,0.0018293830590118882,0.0001706926508632023
0.0010740309953689575,0.0009656393377554198,-1.1386315454728902e-05
0.001175612211227417,0.0011674144921039443,1.8971487224916928e-05
-0.009779810905456543,-0.00818294688579044,-0.00030581868762965316
-0.0011293292045593262,0.0001288271130852081,-5.827008535561617e-06
-0.0007437765598297119,-0.0005664068848659552,-1.0865297726923017e-05
-0.0004038214683532715,-0.00011892641698068476,-5.158120591659099e-05
-0.0008927583694458008,-0.0004765920578165607,-1.1813343039648316e-05
-0.0006112456321716309,-0.0006437827062063663,-9.781358276086394e-06
0.0003270953893661499,-0.0003222567563273061,6.06683471460201e-07
0.0015349388122558594,-0.00037974360351654467,-9.33426968913409e-06
0.0007647871971130371,0.0007442929163516965,-2.1810568796354345e-06
0.0006839185953140259,-0.00012081656095688223,-9.538677171804011e-05
-0.00042369961738586426,0.0001189525352401688,-7.918828905530973e-06
-0.0008377134799957275,-0.00030226774953462154,-3.6090406683797484e-06
-0.0013486295938491821,-0.0007090407301575398,-2.8458241467888003e-06
0.0025332272052764893,0.0009259958148049917,3.335368079206091e-05
0.0010614842176437378,5.371142376816348e-05,-1.0333954423913382e-06
0.0013299733400344849,0.0019864811420120527,4.932262520014774e-05
0.0020977407693862915,0.0018081462787085916,-9.980243012250867e-06
0.0009431838989257812,0.0005162589227438731,-4.6932912118791135e-06
-0.0011839717626571655,-0.0010388141902421921,-2.3432335642610268e-05
0.0005364269018173218,-0.0005296760855344474,-1.0619008698995457e-05
0.0006646662950515747,0.00028376336287692553,-1.3598462937807198e-05
0.006213754415512085,0.005036610539245887,-0.00011621034354902804
0.000426560640335083,-0.00030525524125778246,9.455250847167918e-08
0.0003007948398590088,-3.482061870727192e-05,1.2881368702437612e-05
0.0005688220262527466,-0.00036569096639368584,3.9826667205034026e-07
-0.0003687441349029541,-0.0011505049334300567,-2.19933992048027e-05
0.0009756684303283691,0.0007614338927669456,-1.8769548878481144e-05
3.6835670471191406e-05,-3.5055598868893748e-06,1.0086690883781558e-06
0.005605235695838928,0.0031139120965963233,4.989350127289072e-06
0.001278206706047058,0.0008688238223021472,-1.8486106091586408e-06
-5.130469799041748e-05,-0.0009710595012262503,1.39034195711929e-07
-0.0008671879768371582,-0.002145898343442241,0.00037735437828814613
0.0016337335109710693,-0.0002749360043162597,-3.99924868816015e-06
-5.728006362915039e-05,-0.00010198853171459626,9.483524236202356e-06
-3.331899642944336e-05,-5.26076950373522e-05,-8.512243812930364e-08
0.0002484172582626343,0.000338500101529462,3.4590857057992253e-06
0.0006455779075622559,0.0007871800048815204,-1.8214128249383067e-05
-0.0005845576524734497,-0.00035111689517634663,-5.110326110298047e-06
-0.0008595436811447144,-0.0003405620628109317,-1.5296383680833968e-05
-0.0004420727491378784,-0.00013180090916648624,-7.649932949789218e-06
0.00105266273021698,0.0014744244914413687,-1.626275475246075e-06
-0.0008177012205123901,-0.0002688986086627665,-3.098908109677723e-08
-0.0001782923936843872,5.499805309227648e-05,-2.977194599225186e-05
-0.0006046295166015625,-0.0007315707926636606,-4.287412873509311e-06
0.0009672939777374268,0.0014649861080215487,0.00012501299133873544
-0.000717654824256897,-0.0006367300296233225,-2.170975102444572e-06
0.00010178983211517334,-8.20409696052593e-05,-2.1687412527171547e-06
0.0009502172470092773,0.0010832215207847186,-9.815505818551173e-06
0.0014755427837371826,0.0008941305227199339,-6.1902285597170705e-06
-0.0003733783960342407,9.915265979316245e-05,8.697928228684759e-07
0.0009499341249465942,0.00020211509287037166,9.753399717737921e-06
-0.0001690983772277832,-0.0010919958788144868,-2.108687149302568e-05
0.0003023296594619751,0.0011519607027184974,-8.122958533931523e-06
-0.0027936547994613647,-0.0005218484674765023,1.2292613132558471e-06
-1.7210841178894043e-05,-0.0008353718739539318,-1.8542504705010287e-07
0.0017005503177642822,0.00012801469355963493,-5.124765909840789e-06
0.003008231520652771,0.0008848171088175147,-2.516497197575518e-06
0.001742824912071228,0.000700729979140533,5.176388405061516e-06
0.0015773177146911621,0.00044161952788272194,-6.1589156030095185e-06
0.0009311288595199585,0.0007971929565246683,-6.389783826307393e-05
-0.0003232508897781372,-0.00056424700462685,6.065681361633324e-08
0.0011823326349258423,0.0008021045831333143,1.7646013693592975e-05
0.0003010779619216919,-0.0006106344476290816,-4.657466975913849e-05
0.0005705803632736206,0.00035571969685406664,-6.068866576242726e-05
0.0014166086912155151,0.000991428630331939,-5.096581680845702e-06
-0.0005813539028167725,-0.00019225572919367553,3.7509796356971493e-07
0.0015328526496887207,0.0016119251216696283,1.509307365040513e-05
0.0015490353107452393,0.0010818511867819324,-2.8799529809475644e-06
7.382035255432129e-05,-7.075439285927134e-05,1.88651562348241e-05
-0.0005879253149032593,-0.0010101546716396119,-2.0119518785577385e-05
0.0015516281127929688,0.0003813551820110205,1.0044706004919136e-05
1.8537044525146484e-05,-0.0002840954659154704,-6.134768188985617e-06
0.00026701390743255615,4.3140561401742155e-05,-6.851837988506304e-06
-0.0008358359336853027,-0.001035538749165426,-5.771078976977151e-05
-0.0003771185874938965,-0.0002962151857946082,-9.296615303355793e-07
0.0006031990051269531,0.007369160059578234,0.0002901912595120848
0.0003721266984939575,0.00011568589856551625,3.3488584449514747e-07
0.0027619004249572754,0.002907029439747931,0.00012959781073732302
0.000981852412223816,-0.00023357566604317986,-6.626357644563541e-06
-3.612041473388672e-05,-0.0003496433521104336,-1.3165656791898073e-05
-0.0002711266279220581,-0.00039781693949521475,-3.856664137629195e-06
0.002011522650718689,0.0017205762939011037,-4.751228971144883e-06
-0.0005751997232437134,-0.000226918668995495,-2.0115141251153545e-05
0.0015140920877456665,0.0013448260199584183,-2.9010400157858385e-06
0.0013306736946105957,0.0003615252957024495,-1.1986904974037316e-05
-0.0002900362014770508,-0.00019538865657978024,-4.695007746704505e-06
-1.996755599975586e-05,-0.0001276120554939553,-9.504469471721676e-06
-0.000754132866859436,-0.00024961814636057514,3.313729470733051e-07
-0.00017079710960388184,-0.00024678917485289277,-1.5501749385293805e-05
0.00010846555233001709,-4.435698334418707e-05,-6.888369040098042e-05
0.00041376054286956787,0.0005428593192300468,-3.867135537802824e-06
0.0018590092658996582,0.001337094451591838,-9.727413707878441e-06
0.0057946741580963135,0.0035866676873092733,0.00024732731599215186
0.000739365816116333,0.0012743939875599606,3.384237093086995e-05
-0.0003968179225921631,-0.00034509862647610136,1.2552571172363968e-06
-0.0008117705583572388,-0.0006560480355301478,-5.862081793566176e-06
0.0007010698318481445,0.0002432935894466937,-8.391968985961285e-06
0.0010895133018493652,0.0014964248174146634,-6.162875761219766e-06
-0.00021179020404815674,-0.0005380533394333043,4.979739020427587e-07
0.0006726086139678955,0.0005183023207882798,-3.838069724224624e-06
-0.0001863539218902588,-0.0002767752329828,-5.158640660738456e-06
0.0022466033697128296,0.0010159865637933763,-2.6436049802214257e-06
0.00042507052421569824,-0.00017116939889092462,-6.634894132730551e-05
5.543231964111328e-06,-0.0005769705620832609,-9.16187684651959e-06
-0.0005609691143035889,-0.0008104251208351343,-1.1831380488729337e-05
-0.0004709213972091675,-0.0006015245296748619,-7.66310197832354e-06
-0.001105383038520813,-0.0005964560394386353,-5.84713515763724e-06
-0.00043952465057373047,-0.00015707227133816566,-1.2285376506042667e-05
0.00016425549983978271,-0.0003388110496962327,-5.686139847966842e-06
0.0029192864894866943,0.0015853469600153865,0.0003602008799362011
-0.0009427964687347412,-0.0007013018273391938,-1.2843493486798252e-05
0.000987708568572998,0.0004657306954288742,1.695475006044944e-06
0.0009575039148330688,0.000633910484630178,1.0797303843901318e-05
0.0009128600358963013,0.0006202254580239241,-8.490388972859364e-06
0.00031509995460510254,0.0001797566675759299,1.2655256564357841e-05
-0.00027601420879364014,-0.0006701004668866519,-7.465916351065971e-05
0.0011777281761169434,0.0005553251085893862,-2.6794663563123322e-06
0.0018963664770126343,-0.00020524932879197874,-2.7453504808363506e-05
-0.00036872923374176025,9.64306977954266e-05,-1.4826305584847433e-06
0.001257970929145813,0.00031422645133716276,-1.108844238842721e-05
0.002552121877670288,0.0012056554054470324,-1.066158891262603e-05
5.200505256652832e-06,-3.0040391888803672e-05,2.3569630229758333e-07
-0.0014395266771316528,-0.0009407621834668592,-4.7564306260028386e-05
0.0003197789192199707,1.2201781242282516e-05,1.1541647393187304e-06
0.001549065113067627,0.0005274950470993645,-8.269903210020857e-06
0.0014628469944000244,0.00023588111573531013,-1.4584050495614065e-06
-0.0006090104579925537,-0.0007089998096137151,-4.2976431103625145e-07
-0.0008897781372070312,-0.0006623497768987362,-3.2302225235980584e-07
2.446770668029785e-05,-0.00042220601672852357,-9.274675157939782e-06
-0.0006891041994094849,-0.0005098735322184211,1.0553147916425587e-07
0.0017592757940292358,0.0016231136520855215,-2.274392481922405e-06
-0.0009942948818206787,-0.0010682834679209914,-1.7564395720910396e-05
-0.04642754793167114,-0.03870577056459297,-0.0006211170244205277
-0.0004243403673171997,-0.0009142459794747993,-4.0248416626127435e-05
-0.0014144927263259888,-0.0007077980363601454,-6.785644152841997e-05
0.00027213990688323975,6.668571470072489e-05,-1.5922913189569953e-05
0.0015879422426223755,0.001302520516974255,-3.49267915225937e-06
3.9905309677124023e-05,-0.0006755712765721,2.3653848415960965e-07
0.0004977583885192871,0.0002604664820319158,-2.4322445533471182e-05
0.00018650293350219727,-0.00013685829037967778,-4.1721653542481366e-06
0.0047026127576828,0.0004227773789898492,0.00019208130937840905
0.0026028305292129517,1.5173547162703423e-05,-1.1125520722998772e-05
0.000863686203956604,0.0012723931972595897,-3.3896975219249724e-06
-0.00017204880714416504,-4.207690308248863e-05,-7.548175726697082e-06
0.006049558520317078,0.0032744728681063863,0.0001334342940390343
0.00051155686378479,0.0006666679884347105,6.03037406222029e-06
-0.0004703700542449951,-0.000153231217263965,-4.42253086657729e-05
-0.0021148324012756348,-0.0022833544474008247,-1.791554161172826e-05
0.0004646182060241699,-0.00024633076268628436,-3.677758210869797e-05
0.00047451257705688477,-0.00018720807169302133,-6.234275278984569e-06
0.000831902027130127,0.0006780033038148762,-3.124203867628239e-06
-0.0003914088010787964,-6.958933718124172e-05,5.063511680418742e-06
-0.00029098987579345703,-0.0006412653579900507,-2.083578390738694e-05
-0.00013265013694763184,0.00011019755021152378,-1.0715358857851243e-05
0.001551017165184021,0.00018382514021141107,-1.1770593710025424e-05
-0.0035948753356933594,-0.002846872664713373,-2.693160298804287e-05
0.00038076937198638916,0.0008589574668803836,-1.2047220807289704e-05
0.000500410795211792,-0.00011133470832646704,-1.2009923175355652e-05
0.00073966383934021,0.0006036534063969156,3.778387783768267e-06
0.0008831769227981567,0.0011310969806436336,-5.145843933860306e-06
0.001043066382408142,0.0008385704824763709,3.344661736264243e-06
0.00011262297630310059,-0.00020662985652506903,-1.0279355096827203e-05
-0.00033323466777801514,0.0005119623926702842,2.062188501440687e-05
0.001226276159286499,0.000624047040977871,6.139425741480408e-06
-0.0005052387714385986,-0.0002740308805596215,-4.21555736920709e-06
-0.00042395293712615967,-0.0006068797892294244,-1.6112383345898706e-05
0.0016191601753234863,0.0008123048242669028,1.8648297045729124e-05
0.001901194453239441,0.0008706272171912135,-8.815495657472639e-06
-0.0004329085350036621,-0.0005994747160116277,-1.9084670893789733e-05
-0.0005581974983215332,-0.00028232316306457504,-6.062692773411982e-06
0.0004138350486755371,7.952087885314541e-05,-1.3234916750661795e-05
-0.00014671683311462402,-0.0006043693959236408,-8.596821830906264e-06
0.00012770295143127441,-0.0006702357373433188,-3.5554633486754026e-05
-0.0003997683525085449,0.0001001981402907859,1.2345723580153846e-06
-0.00029343366622924805,-0.00021733774396125226,-3.1562594158458525e-05
0.0013736188411712646,-0.0002536165941933177,-2.394303663777464e-07
0.0004559457302093506,-0.00022214171470807294,1.6770178876868158e-06
-0.0009493976831436157,-0.001328582750917917,-2.8936834064552388e-06
0.0016763657331466675,0.00031437509814054456,2.425403512916091e-05
-0.0038294345140457153,-0.002233720324747992,-4.5578549670608485e-05
0.001159369945526123,-0.000586028363936748,-2.1712867837777594e-05
-2.0563602447509766e-06,0.00014554343955751396,-1.1956217495026067e-05
-0.00020591914653778076,4.935350165624191e-05,-5.16164578812095e-06
0.0008821338415145874,0.0005258978492747699,-9.18321980861947e-06
0.00028915703296661377,0.0003969610495551024,-4.644687236577738e-05
-0.0002527087926864624,-0.00041495214678434434,-1.1598871533351484e-05
0.00011707842350006104,-0.000983752263394813,1.2742251872310818e-07
-0.0013150572776794434,-0.0008471543222219679,-1.781266336365661e-05
0.0014910697937011719,0.0005038382454148405,1.1649312666861534e-06
0.00031729042530059814,-0.0001629950342783104,5.546696053215783e-07
-2.7135014533996582e-05,0.0004627945251638721,-1.6912937985580356e-06
0.0006929785013198853,-0.0004436769434812503,1.3482146341630141e-05
0.0007198750972747803,0.000661195654192852,1.1113384580312413e-05
0.00012621283531188965,7.951762346522176e-05,1.402041503752116e-05
-0.0003314465284347534,-0.0007191884239546197,-1.1086981940024999e-05

